Asymptotic Analysis of Synchronous Signal Processing

This paper extends various theoretical results from stationary data processing to cyclostationary (CS) processes under a unified framework. We first derive their asymptotic eigenbasis, which provides a link between their Fourier and Karhunen-Lo\`eve (KL) expansions, through a unitary transformation dictated by the cyclic spectrum. By exploiting this connection and the optimalities offered by the KL representation, we study the asymptotic performance of smoothing, filtering and prediction of CS processes, without the need for deriving explicit implementations. We obtain minimum mean squared error expressions that depend on the cyclic spectrum and include classical limits based on the power spectral density as particular cases. We conclude this work by applying the results to a practical scenario, in order to quantify the achievable gains of synchronous signal processing.

==> Graphics/pam_psd.csv <==
x1_1,y1_1,z1_1,x2_1,y2_1,z2_1,x3_1,y3_1,z3_1,x4_1,y4_1,z4_1,x1_2,y1_2,z1_2,x2_2,y2_2,z2_2,x3_2,y3_2,z3_2,x4_2,y4_2,z4_2,x1_3,y1_3,z1_3,x2_3,y2_3,z2_3,x3_3,y3_3,z3_3,x4_3,y4_3,z4_3,x1_4,y1_4,z1_4,x2_4,y2_4,z2_4,x3_4,y3_4,z3_4,x4_4,y4_4,z4_4
0.0,0.0,5.0,0.25,0.0,0.0,0.5,0.0,0.0,0.75,0.0,0.0,0.0,0.25,0.0,0.25,0.25,1.0,0.5,0.25,0.0,0.75,0.25,0.0,0.0,0.5,0.0,0.25,0.5,0.0,0.5,0.5,1.0,0.75,0.5,0.0,0.0,0.75,0.0,0.25,0.75,0.0,0.5,0.75,0.0,0.75,0.75,1.0
0.00125,0.00125,4.999753,0.25125,0.00125,0.0,0.50125,0.00125,0.0,0.75125,0.00125,0.031415,0.00125,0.25125,0.0,0.25125,0.25125,1.0,0.50125,0.25125,0.0,0.75125,0.25125,0.0,0.00125,0.50125,0.0,0.25125,0.50125,0.0,0.50125,0.50125,1.0,0.75125,0.50125,0.0,0.00125,0.75125,0.031415,0.25125,0.75125,0.0,0.50125,0.75125,0.0,0.75125,0.75125,1.000247
0.0025,0.0025,4.999013,0.2525,0.0025,0.0,0.5025,0.0025,0.0,0.7525,0.0025,0.062822,0.0025,0.2525,0.0,0.2525,0.2525,1.0,0.5025,0.2525,0.0,0.7525,0.2525,0.0,0.0025,0.5025,0.0,0.2525,0.5025,0.0,0.5025,0.5025,1.0,0.7525,0.5025,0.0,0.0025,0.7525,0.062822,0.2525,0.7525,0.0,0.5025,0.7525,0.0,0.7525,0.7525,1.000987
0.00375,0.00375,4.99778,0.25375,0.00375,0.0,0.50375,0.00375,0.0,0.75375,0.00375,0.094213,0.00375,0.25375,0.0,0.25375,0.25375,1.0,0.50375,0.25375,0.0,0.75375,0.25375,0.0,0.00375,0.50375,0.0,0.25375,0.50375,0.0,0.50375,0.50375,1.0,0.75375,0.50375,0.0,0.00375,0.75375,0.094213,0.25375,0.75375,0.0,0.50375,0.75375,0.0,0.75375,0.75375,1.00222
0.005,0.005,4.996053,0.255,0.005,0.0,0.505,0.005,0.0,0.755,0.005,0.125581,0.005,0.255,0.0,0.255,0.255,1.0,0.505,0.255,0.0,0.755,0.255,0.0,0.005,0.505,0.0,0.255,0.505,0.0,0.505,0.505,1.0,0.755,0.505,0.0,0.005,0.755,0.125581,0.255,0.755,0.0,0.505,0.755,0.0,0.755,0.755,1.003947
0.00625,0.00625,4.993835,0.25625,0.00625,0.0,0.50625,0.00625,0.0,0.75625,0.00625,0.156918,0.00625,0.25625,0.0,0.25625,0.25625,1.0,0.50625,0.25625,0.0,0.75625,0.25625,0.0,0.00625,0.50625,0.0,0.25625,0.50625,0.0,0.50625,0.50625,1.0,0.75625,0.50625,0.0,0.00625,0.75625,0.156918,0.25625,0.75625,0.0,0.50625,0.75625,0.0,0.75625,0.75625,1.006165
0.0075,0.0075,4.991124,0.2575,0.0075,0.0,0.5075,0.0075,0.0,0.7575,0.0075,0.188217,0.0075,0.2575,0.0,0.2575,0.2575,1.0,0.5075,0.2575,0.0,0.7575,0.2575,0.0,0.0075,0.5075,0.0,0.2575,0.5075,0.0,0.5075,0.5075,1.0,0.7575,0.5075,0.0,0.0075,0.7575,0.188217,0.2575,0.7575,0.0,0.5075,0.7575,0.0,0.7575,0.7575,1.008876
0.00875,0.00875,4.987922,0.25875,0.00875,0.0,0.50875,0.00875,0.0,0.75875,0.00875,0.219469,0.00875,0.25875,0.0,0.25875,0.25875,1.0,0.50875,0.25875,0.0,0.75875,0.25875,0.0,0.00875,0.50875,0.0,0.25875,0.50875,0.0,0.50875,0.50875,1.0,0.75875,0.50875,0.0,0.00875,0.75875,0.219469,0.25875,0.75875,0.0,0.50875,0.75875,0.0,0.75875,0.75875,1.012078
0.01,0.01,4.984229,0.26,0.01,0.0,0.51,0.01,0.0,0.76,0.01,0.250666,0.01,0.26,0.0,0.26,0.26,1.0,0.51,0.26,0.0,0.76,0.26,0.0,0.01,0.51,0.0,0.26,0.51,0.0,0.51,0.51,1.0,0.76,0.51,0.0,0.01,0.76,0.250666,0.26,0.76,0.0,0.51,0.76,0.0,0.76,0.76,1.015771
0.01125,0.01125,4.980047,0.26125,0.01125,0.0,0.51125,0.01125,0.0,0.76125,0.01125,0.281802,0.01125,0.26125,0.0,0.26125,0.26125,1.0,0.51125,0.26125,0.0,0.76125,0.26125,0.0,0.01125,0.51125,0.0,0.26125,0.51125,0.0,0.51125,0.51125,1.0,0.76125,0.51125,0.0,0.01125,0.76125,0.281802,0.26125,0.76125,0.0,0.51125,0.76125,0.0,0.76125,0.76125,1.019953
0.0125,0.0125,4.975377,0.2625,0.0125,0.0,0.5125,0.0125,0.0,0.7625,0.0125,0.312869,0.0125,0.2625,0.0,0.2625,0.2625,1.0,0.5125,0.2625,0.0,0.7625,0.2625,0.0,0.0125,0.5125,0.0,0.2625,0.5125,0.0,0.5125,0.5125,1.0,0.7625,0.5125,0.0,0.0125,0.7625,0.312869,0.2625,0.7625,0.0,0.5125,0.7625,0.0,0.7625,0.7625,1.024623
0.01375,0.01375,4.970219,0.26375,0.01375,0.0,0.51375,0.01375,0.0,0.76375,0.01375,0.343858,0.01375,0.26375,0.0,0.26375,0.26375,1.0,0.51375,0.26375,0.0,0.76375,0.26375,0.0,0.01375,0.51375,0.0,0.26375,0.51375,0.0,0.51375,0.51375,1.0,0.76375,0.51375,0.0,0.01375,0.76375,0.343858,0.26375,0.76375,0.0,0.51375,0.76375,0.0,0.76375,0.76375,1.029781
0.015,0.015,4.964575,0.265,0.015,0.0,0.515,0.015,0.0,0.765,0.015,0.374763,0.015,0.265,0.0,0.265,0.265,1.0,0.515,0.265,0.0,0.765,0.265,0.0,0.015,0.515,0.0,0.265,0.515,0.0,0.515,0.515,1.0,0.765,0.515,0.0,0.015,0.765,0.374763,0.265,0.765,0.0,0.515,0.765,0.0,0.765,0.765,1.035425
0.01625,0.01625,4.958446,0.26625,0.01625,0.0,0.51625,0.01625,0.0,0.76625,0.01625,0.405575,0.01625,0.26625,0.0,0.26625,0.26625,1.0,0.51625,0.26625,0.0,0.76625,0.26625,0.0,0.01625,0.51625,0.0,0.26625,0.51625,0.0,0.51625,0.51625,1.0,0.76625,0.51625,0.0,0.01625,0.76625,0.405575,0.26625,0.76625,0.0,0.51625,0.76625,0.0,0.76625,0.76625,1.041554
0.0175,0.0175,4.951834,0.2675,0.0175,0.0,0.5175,0.0175,0.0,0.7675,0.0175,0.436286,0.0175,0.2675,0.0,0.2675,0.2675,1.0,0.5175,0.2675,0.0,0.7675,0.2675,0.0,0.0175,0.5175,0.0,0.2675,0.5175,0.0,0.5175,0.5175,1.0,0.7675,0.5175,0.0,0.0175,0.7675,0.436286,0.2675,0.7675,0.0,0.5175,0.7675,0.0,0.7675,0.7675,1.048166
0.01875,0.01875,4.94474,0.26875,0.01875,0.0,0.51875,0.01875,0.0,0.76875,0.01875,0.466891,0.01875,0.26875,0.0,0.26875,0.26875,1.0,0.51875,0.26875,0.0,0.76875,0.26875,0.0,0.01875,0.51875,0.0,0.26875,0.51875,0.0,0.51875,0.51875,1.0,0.76875,0.51875,0.0,0.01875,0.76875,0.466891,0.26875,0.76875,0.0,0.51875,0.76875,0.0,0.76875,0.76875,1.05526
0.02,0.02,4.937166,0.27,0.02,0.0,0.52,0.02,0.0,0.77,0.02,0.49738,0.02,0.27,0.0,0.27,0.27,1.0,0.52,0.27,0.0,0.77,0.27,0.0,0.02,0.52,0.0,0.27,0.52,0.0,0.52,0.52,1.0,0.77,0.52,0.0,0.02,0.77,0.49738,0.27,0.77,0.0,0.52,0.77,0.0,0.77,0.77,1.062834
0.02125,0.02125,4.929115,0.27125,0.02125,0.0,0.52125,0.02125,0.0,0.77125,0.02125,0.527746,0.02125,0.27125,0.0,0.27125,0.27125,1.0,0.52125,0.27125,0.0,0.77125,0.27125,0.0,0.02125,0.52125,0.0,0.27125,0.52125,0.0,0.52125,0.52125,1.0,0.77125,0.52125,0.0,0.02125,0.77125,0.527746,0.27125,0.77125,0.0,0.52125,0.77125,0.0,0.77125,0.77125,1.070885
0.0225,0.0225,4.920587,0.2725,0.0225,0.0,0.5225,0.0225,0.0,0.7725,0.0225,0.557982,0.0225,0.2725,0.0,0.2725,0.2725,1.0,0.5225,0.2725,0.0,0.7725,0.2725,0.0,0.0225,0.5225,0.0,0.2725,0.5225,0.0,0.5225,0.5225,1.0,0.7725,0.5225,0.0,0.0225,0.7725,0.557982,0.2725,0.7725,0.0,0.5225,0.7725,0.0,0.7725,0.7725,1.079413
0.02375,0.02375,4.911586,0.27375,0.02375,0.0,0.52375,0.02375,0.0,0.77375,0.02375,0.588081,0.02375,0.27375,0.0,0.27375,0.27375,1.0,0.52375,0.27375,0.0,0.77375,0.27375,0.0,0.02375,0.52375,0.0,0.27375,0.52375,0.0,0.52375,0.52375,1.0,0.77375,0.52375,0.0,0.02375,0.77375,0.588081,0.27375,0.77375,0.0,0.52375,0.77375,0.0,0.77375,0.77375,1.088414
0.025,0.025,4.902113,0.275,0.025,0.0,0.525,0.025,0.0,0.775,0.025,0.618034,0.025,0.275,0.0,0.275,0.275,1.0,0.525,0.275,0.0,0.775,0.275,0.0,0.025,0.525,0.0,0.275,0.525,0.0,0.525,0.525,1.0,0.775,0.525,0.0,0.025,0.775,0.618034,0.275,0.775,0.0,0.525,0.775,0.0,0.775,0.775,1.097887
0.02625,0.02625,4.892171,0.27625,0.02625,0.0,0.52625,0.02625,0.0,0.77625,0.02625,0.647835,0.02625,0.27625,0.0,0.27625,0.27625,1.0,0.52625,0.27625,0.0,0.77625,0.27625,0.0,0.02625,0.52625,0.0,0.27625,0.52625,0.0,0.52625,0.52625,1.0,0.77625,0.52625,0.0,0.02625,0.77625,0.647835,0.27625,0.77625,0.0,0.52625,0.77625,0.0,0.77625,0.77625,1.107829
0.0275,0.0275,4.881762,0.2775,0.0275,0.0,0.5275,0.0275,0.0,0.7775,0.0275,0.677476,0.0275,0.2775,0.0,0.2775,0.2775,1.0,0.5275,0.2775,0.0,0.7775,0.2775,0.0,0.0275,0.5275,0.0,0.2775,0.5275,0.0,0.5275,0.5275,1.0,0.7775,0.5275,0.0,0.0275,0.7775,0.677476,0.2775,0.7775,0.0,0.5275,0.7775,0.0,0.7775,0.7775,1.118238
0.02875,0.02875,4.870888,0.27875,0.02875,0.0,0.52875,0.02875,0.0,0.77875,0.02875,0.70695,0.02875,0.27875,0.0,0.27875,0.27875,1.0,0.52875,0.27875,0.0,0.77875,0.27875,0.0,0.02875,0.52875,0.0,0.27875,0.52875,0.0,0.52875,0.52875,1.0,0.77875,0.52875,0.0,0.02875,0.77875,0.70695,0.27875,0.77875,0.0,0.52875,0.77875,0.0,0.77875,0.77875,1.129112
0.03,0.03,4.859553,0.28,0.03,0.0,0.53,0.03,0.0,0.78,0.03,0.736249,0.03,0.28,0.0,0.28,0.28,1.0,0.53,0.28,0.0,0.78,0.28,0.0,0.03,0.53,0.0,0.28,0.53,0.0,0.53,0.53,1.0,0.78,0.53,0.0,0.03,0.78,0.736249,0.28,0.78,0.0,0.53,0.78,0.0,0.78,0.78,1.140447
0.03125,0.03125,4.847759,0.28125,0.03125,0.0,0.53125,0.03125,0.0,0.78125,0.03125,0.765367,0.03125,0.28125,0.0,0.28125,0.28125,1.0,0.53125,0.28125,0.0,0.78125,0.28125,0.0,0.03125,0.53125,0.0,0.28125,0.53125,0.0,0.53125,0.53125,1.0,0.78125,0.53125,0.0,0.03125,0.78125,0.765367,0.28125,0.78125,0.0,0.53125,0.78125,0.0,0.78125,0.78125,1.152241
0.0325,0.0325,4.835509,0.2825,0.0325,0.0,0.5325,0.0325,0.0,0.7825,0.0325,0.794296,0.0325,0.2825,0.0,0.2825,0.2825,1.0,0.5325,0.2825,0.0,0.7825,0.2825,0.0,0.0325,0.5325,0.0,0.2825,0.5325,0.0,0.5325,0.5325,1.0,0.7825,0.5325,0.0,0.0325,0.7825,0.794296,0.2825,0.7825,0.0,0.5325,0.7825,0.0,0.7825,0.7825,1.164491
0.03375,0.03375,4.822807,0.28375,0.03375,0.0,0.53375,0.03375,0.0,0.78375,0.03375,0.823029,0.03375,0.28375,0.0,0.28375,0.28375,1.0,0.53375,0.28375,0.0,0.78375,0.28375,0.0,0.03375,0.53375,0.0,0.28375,0.53375,0.0,0.53375,0.53375,1.0,0.78375,0.53375,0.0,0.03375,0.78375,0.823029,0.28375,0.78375,0.0,0.53375,0.78375,0.0,0.78375,0.78375,1.177193
0.035,0.035,4.809654,0.285,0.035,0.0,0.535,0.035,0.0,0.785,0.035,0.851559,0.035,0.285,0.0,0.285,0.285,1.0,0.535,0.285,0.0,0.785,0.285,0.0,0.035,0.535,0.0,0.285,0.535,0.0,0.535,0.535,1.0,0.785,0.535,0.0,0.035,0.785,0.851559,0.285,0.785,0.0,0.535,0.785,0.0,0.785,0.785,1.190346
0.03625,0.03625,4.796055,0.28625,0.03625,0.0,0.53625,0.03625,0.0,0.78625,0.03625,0.879878,0.03625,0.28625,0.0,0.28625,0.28625,1.0,0.53625,0.28625,0.0,0.78625,0.28625,0.0,0.03625,0.53625,0.0,0.28625,0.53625,0.0,0.53625,0.53625,1.0,0.78625,0.53625,0.0,0.03625,0.78625,0.879878,0.28625,0.78625,0.0,0.53625,0.78625,0.0,0.78625,0.78625,1.203945
0.0375,0.0375,4.782013,0.2875,0.0375,0.0,0.5375,0.0375,0.0,0.7875,0.0375,0.907981,0.0375,0.2875,0.0,0.2875,0.2875,1.0,0.5375,0.2875,0.0,0.7875,0.2875,0.0,0.0375,0.5375,0.0,0.2875,0.5375,0.0,0.5375,0.5375,1.0,0.7875,0.5375,0.0,0.0375,0.7875,0.907981,0.2875,0.7875,0.0,0.5375,0.7875,0.0,0.7875,0.7875,1.217987
0.03875,0.03875,4.767531,0.28875,0.03875,0.0,0.53875,0.03875,0.0,0.78875,0.03875,0.93586,0.03875,0.28875,0.0,0.28875,0.28875,1.0,0.53875,0.28875,0.0,0.78875,0.28875,0.0,0.03875,0.53875,0.0,0.28875,0.53875,0.0,0.53875,0.53875,1.0,0.78875,0.53875,0.0,0.03875,0.78875,0.93586,0.28875,0.78875,0.0,0.53875,0.78875,0.0,0.78875,0.78875,1.232469
0.04,0.04,4.752613,0.29,0.04,0.0,0.54,0.04,0.0,0.79,0.04,0.963507,0.04,0.29,0.0,0.29,0.29,1.0,0.54,0.29,0.0,0.79,0.29,0.0,0.04,0.54,0.0,0.29,0.54,0.0,0.54,0.54,1.0,0.79,0.54,0.0,0.04,0.79,0.963507,0.29,0.79,0.0,0.54,0.79,0.0,0.79,0.79,1.247387
0.04125,0.04125,4.737263,0.29125,0.04125,0.0,0.54125,0.04125,0.0,0.79125,0.04125,0.990917,0.04125,0.29125,0.0,0.29125,0.29125,1.0,0.54125,0.29125,0.0,0.79125,0.29125,0.0,0.04125,0.54125,0.0,0.29125,0.54125,0.0,0.54125,0.54125,1.0,0.79125,0.54125,0.0,0.04125,0.79125,0.990917,0.29125,0.79125,0.0,0.54125,0.79125,0.0,0.79125,0.79125,1.262737
0.0425,0.0425,4.721484,0.2925,0.0425,0.0,0.5425,0.0425,0.0,0.7925,0.0425,1.018083,0.0425,0.2925,0.0,0.2925,0.2925,1.0,0.5425,0.2925,0.0,0.7925,0.2925,0.0,0.0425,0.5425,0.0,0.2925,0.5425,0.0,0.5425,0.5425,1.0,0.7925,0.5425,0.0,0.0425,0.7925,1.018083,0.2925,0.7925,0.0,0.5425,0.7925,0.0,0.7925,0.7925,1.278516
0.04375,0.04375,4.70528,0.29375,0.04375,0.0,0.54375,0.04375,0.0,0.79375,0.04375,1.044997,0.04375,0.29375,0.0,0.29375,0.29375,1.0,0.54375,0.29375,0.0,0.79375,0.29375,0.0,0.04375,0.54375,0.0,0.29375,0.54375,0.0,0.54375,0.54375,1.0,0.79375,0.54375,0.0,0.04375,0.79375,1.044997,0.29375,0.79375,0.0,0.54375,0.79375,0.0,0.79375,0.79375,1.29472
0.045,0.045,4.688656,0.295,0.045,0.0,0.545,0.045,0.0,0.795,0.045,1.071654,0.045,0.295,0.0,0.295,0.295,1.0,0.545,0.295,0.0,0.795,0.295,0.0,0.045,0.545,0.0,0.295,0.545,0.0,0.545,0.545,1.0,0.795,0.545,0.0,0.045,0.795,1.071654,0.295,0.795,0.0,0.545,0.795,0.0,0.795,0.795,1.311344
0.04625,0.04625,4.671615,0.29625,0.04625,0.0,0.54625,0.04625,0.0,0.79625,0.04625,1.098046,0.04625,0.29625,0.0,0.29625,0.29625,1.0,0.54625,0.29625,0.0,0.79625,0.29625,0.0,0.04625,0.54625,0.0,0.29625,0.54625,0.0,0.54625,0.54625,1.0,0.79625,0.54625,0.0,0.04625,0.79625,1.098046,0.29625,0.79625,0.0,0.54625,0.79625,0.0,0.79625,0.79625,1.328385
0.0475,0.0475,4.654161,0.2975,0.0475,0.0,0.5475,0.0475,0.0,0.7975,0.0475,1.124167,0.0475,0.2975,0.0,0.2975,0.2975,1.0,0.5475,0.2975,0.0,0.7975,0.2975,0.0,0.0475,0.5475,0.0,0.2975,0.5475,0.0,0.5475,0.5475,1.0,0.7975,0.5475,0.0,0.0475,0.7975,1.124167,0.2975,0.7975,0.0,0.5475,0.7975,0.0,0.7975,0.7975,1.345839
0.04875,0.04875,4.636299,0.29875,0.04875,0.0,0.54875,0.04875,0.0,0.79875,0.04875,1.150011,0.04875,0.29875,0.0,0.29875,0.29875,1.0,0.54875,0.29875,0.0,0.79875,0.29875,0.0,0.04875,0.54875,0.0,0.29875,0.54875,0.0,0.54875,0.54875,1.0,0.79875,0.54875,0.0,0.04875,0.79875,1.150011,0.29875,0.79875,0.0,0.54875,0.79875,0.0,0.79875,0.79875,1.363701
0.05,0.05,4.618034,0.3,0.05,0.0,0.55,0.05,0.0,0.8,0.05,1.175571,0.05,0.3,0.0,0.3,0.3,1.0,0.55,0.3,0.0,0.8,0.3,0.0,0.05,0.55,0.0,0.3,0.55,0.0,0.55,0.55,1.0,0.8,0.55,0.0,0.05,0.8,1.175571,0.3,0.8,0.0,0.55,0.8,0.0,0.8,0.8,1.381966
0.05125,0.05125,4.599369,0.30125,0.05125,0.0,0.55125,0.05125,0.0,0.80125,0.05125,1.20084,0.05125,0.30125,0.0,0.30125,0.30125,1.0,0.55125,0.30125,0.0,0.80125,0.30125,0.0,0.05125,0.55125,0.0,0.30125,0.55125,0.0,0.55125,0.55125,1.0,0.80125,0.55125,0.0,0.05125,0.80125,1.20084,0.30125,0.80125,0.0,0.55125,0.80125,0.0,0.80125,0.80125,1.400631
0.0525,0.0525,4.58031,0.3025,0.0525,0.0,0.5525,0.0525,0.0,0.8025,0.0525,1.225814,0.0525,0.3025,0.0,0.3025,0.3025,1.0,0.5525,0.3025,0.0,0.8025,0.3025,0.0,0.0525,0.5525,0.0,0.3025,0.5525,0.0,0.5525,0.5525,1.0,0.8025,0.5525,0.0,0.0525,0.8025,1.225814,0.3025,0.8025,0.0,0.5525,0.8025,0.0,0.8025,0.8025,1.41969
0.05375,0.05375,4.560861,0.30375,0.05375,0.0,0.55375,0.05375,0.0,0.80375,0.05375,1.250485,0.05375,0.30375,0.0,0.30375,0.30375,1.0,0.55375,0.30375,0.0,0.80375,0.30375,0.0,0.05375,0.55375,0.0,0.30375,0.55375,0.0,0.55375,0.55375,1.0,0.80375,0.55375,0.0,0.05375,0.80375,1.250485,0.30375,0.80375,0.0,0.55375,0.80375,0.0,0.80375,0.80375,1.439139
0.055,0.055,4.541026,0.305,0.055,0.0,0.555,0.055,0.0,0.805,0.055,1.274848,0.055,0.305,0.0,0.305,0.305,1.0,0.555,0.305,0.0,0.805,0.305,0.0,0.055,0.555,0.0,0.305,0.555,0.0,0.555,0.555,1.0,0.805,0.555,0.0,0.055,0.805,1.274848,0.305,0.805,0.0,0.555,0.805,0.0,0.805,0.805,1.458974
0.05625,0.05625,4.520812,0.30625,0.05625,0.0,0.55625,0.05625,0.0,0.80625,0.05625,1.298896,0.05625,0.30625,0.0,0.30625,0.30625,1.0,0.55625,0.30625,0.0,0.80625,0.30625,0.0,0.05625,0.55625,0.0,0.30625,0.55625,0.0,0.55625,0.55625,1.0,0.80625,0.55625,0.0,0.05625,0.80625,1.298896,0.30625,0.80625,0.0,0.55625,0.80625,0.0,0.80625,0.80625,1.479188
0.0575,0.0575,4.500222,0.3075,0.0575,0.0,0.5575,0.0575,0.0,0.8075,0.0575,1.322624,0.0575,0.3075,0.0,0.3075,0.3075,1.0,0.5575,0.3075,0.0,0.8075,0.3075,0.0,0.0575,0.5575,0.0,0.3075,0.5575,0.0,0.5575,0.5575,1.0,0.8075,0.5575,0.0,0.0575,0.8075,1.322624,0.3075,0.8075,0.0,0.5575,0.8075,0.0,0.8075,0.8075,1.499778
0.05875,0.05875,4.479262,0.30875,0.05875,0.0,0.55875,0.05875,0.0,0.80875,0.05875,1.346025,0.05875,0.30875,0.0,0.30875,0.30875,1.0,0.55875,0.30875,0.0,0.80875,0.30875,0.0,0.05875,0.55875,0.0,0.30875,0.55875,0.0,0.55875,0.55875,1.0,0.80875,0.55875,0.0,0.05875,0.80875,1.346025,0.30875,0.80875,0.0,0.55875,0.80875,0.0,0.80875,0.80875,1.520738
0.06,0.06,4.457937,0.31,0.06,0.0,0.56,0.06,0.0,0.81,0.06,1.369094,0.06,0.31,0.0,0.31,0.31,1.0,0.56,0.31,0.0,0.81,0.31,0.0,0.06,0.56,0.0,0.31,0.56,0.0,0.56,0.56,1.0,0.81,0.56,0.0,0.06,0.81,1.369094,0.31,0.81,0.0,0.56,0.81,0.0,0.81,0.81,1.542063
0.06125,0.06125,4.436253,0.31125,0.06125,0.0,0.56125,0.06125,0.0,0.81125,0.06125,1.391826,0.06125,0.31125,0.0,0.31125,0.31125,1.0,0.56125,0.31125,0.0,0.81125,0.31125,0.0,0.06125,0.56125,0.0,0.31125,0.56125,0.0,0.56125,0.56125,1.0,0.81125,0.56125,0.0,0.06125,0.81125,1.391826,0.31125,0.81125,0.0,0.56125,0.81125,0.0,0.81125,0.81125,1.563747
0.0625,0.0625,4.414214,0.3125,0.0625,0.0,0.5625,0.0625,0.0,0.8125,0.0625,1.414214,0.0625,0.3125,0.0,0.3125,0.3125,1.0,0.5625,0.3125,0.0,0.8125,0.3125,0.0,0.0625,0.5625,0.0,0.3125,0.5625,0.0,0.5625,0.5625,1.0,0.8125,0.5625,0.0,0.0625,0.8125,1.414214,0.3125,0.8125,0.0,0.5625,0.8125,0.0,0.8125,0.8125,1.585786
0.06375,0.06375,4.391826,0.31375,0.06375,0.0,0.56375,0.06375,0.0,0.81375,0.06375,1.436253,0.06375,0.31375,0.0,0.31375,0.31375,1.0,0.56375,0.31375,0.0,0.81375,0.31375,0.0,0.06375,0.56375,0.0,0.31375,0.56375,0.0,0.56375,0.56375,1.0,0.81375,0.56375,0.0,0.06375,0.81375,1.436253,0.31375,0.81375,0.0,0.56375,0.81375,0.0,0.81375,0.81375,1.608174
0.065,0.065,4.369094,0.315,0.065,0.0,0.565,0.065,0.0,0.815,0.065,1.457937,0.065,0.315,0.0,0.315,0.315,1.0,0.565,0.315,0.0,0.815,0.315,0.0,0.065,0.565,0.0,0.315,0.565,0.0,0.565,0.565,1.0,0.815,0.565,0.0,0.065,0.815,1.457937,0.315,0.815,0.0,0.565,0.815,0.0,0.815,0.815,1.630906
0.06625,0.06625,4.346025,0.31625,0.06625,0.0,0.56625,0.06625,0.0,0.81625,0.06625,1.479262,0.06625,0.31625,0.0,0.31625,0.31625,1.0,0.56625,0.31625,0.0,0.81625,0.31625,0.0,0.06625,0.56625,0.0,0.31625,0.56625,0.0,0.56625,0.56625,1.0,0.81625,0.56625,0.0,0.06625,0.81625,1.479262,0.31625,0.81625,0.0,0.56625,0.81625,0.0,0.81625,0.81625,1.653975
0.0675,0.0675,4.322624,0.3175,0.0675,0.0,0.5675,0.0675,0.0,0.8175,0.0675,1.500222,0.0675,0.3175,0.0,0.3175,0.3175,1.0,0.5675,0.3175,0.0,0.8175,0.3175,0.0,0.0675,0.5675,0.0,0.3175,0.5675,0.0,0.5675,0.5675,1.0,0.8175,0.5675,0.0,0.0675,0.8175,1.500222,0.3175,0.8175,0.0,0.5675,0.8175,0.0,0.8175,0.8175,1.677376
0.06875,0.06875,4.298896,0.31875,0.06875,0.0,0.56875,0.06875,0.0,0.81875,0.06875,1.520812,0.06875,0.31875,0.0,0.31875,0.31875,1.0,0.56875,0.31875,0.0,0.81875,0.31875,0.0,0.06875,0.56875,0.0,0.31875,0.56875,0.0,0.56875,0.56875,1.0,0.81875,0.56875,0.0,0.06875,0.81875,1.520812,0.31875,0.81875,0.0,0.56875,0.81875,0.0,0.81875,0.81875,1.701104
0.07,0.07,4.274848,0.32,0.07,0.0,0.57,0.07,0.0,0.82,0.07,1.541026,0.07,0.32,0.0,0.32,0.32,1.0,0.57,0.32,0.0,0.82,0.32,0.0,0.07,0.57,0.0,0.32,0.57,0.0,0.57,0.57,1.0,0.82,0.57,0.0,0.07,0.82,1.541026,0.32,0.82,0.0,0.57,0.82,0.0,0.82,0.82,1.725152
0.07125,0.07125,4.250485,0.32125,0.07125,0.0,0.57125,0.07125,0.0,0.82125,0.07125,1.560861,0.07125,0.32125,0.0,0.32125,0.32125,1.0,0.57125,0.32125,0.0,0.82125,0.32125,0.0,0.07125,0.57125,0.0,0.32125,0.57125,0.0,0.57125,0.57125,1.0,0.82125,0.57125,0.0,0.07125,0.82125,1.560861,0.32125,0.82125,0.0,0.57125,0.82125,0.0,0.82125,0.82125,1.749515
0.0725,0.0725,4.225814,0.3225,0.0725,0.0,0.5725,0.0725,0.0,0.8225,0.0725,1.58031,0.0725,0.3225,0.0,0.3225,0.3225,1.0,0.5725,0.3225,0.0,0.8225,0.3225,0.0,0.0725,0.5725,0.0,0.3225,0.5725,0.0,0.5725,0.5725,1.0,0.8225,0.5725,0.0,0.0725,0.8225,1.58031,0.3225,0.8225,0.0,0.5725,0.8225,0.0,0.8225,0.8225,1.774186
0.07375,0.07375,4.20084,0.32375,0.07375,0.0,0.57375,0.07375,0.0,0.82375,0.07375,1.599369,0.07375,0.32375,0.0,0.32375,0.32375,1.0,0.57375,0.32375,0.0,0.82375,0.32375,0.0,0.07375,0.57375,0.0,0.32375,0.57375,0.0,0.57375,0.57375,1.0,0.82375,0.57375,0.0,0.07375,0.82375,1.599369,0.32375,0.82375,0.0,0.57375,0.82375,0.0,0.82375,0.82375,1.79916
0.075,0.075,4.175571,0.325,0.075,0.0,0.575,0.075,0.0,0.825,0.075,1.618034,0.075,0.325,0.0,0.325,0.325,1.0,0.575,0.325,0.0,0.825,0.325,0.0,0.075,0.575,0.0,0.325,0.575,0.0,0.575,0.575,1.0,0.825,0.575,0.0,0.075,0.825,1.618034,0.325,0.825,0.0,0.575,0.825,0.0,0.825,0.825,1.824429
0.07625,0.07625,4.150011,0.32625,0.07625,0.0,0.57625,0.07625,0.0,0.82625,0.07625,1.636299,0.07625,0.32625,0.0,0.32625,0.32625,1.0,0.57625,0.32625,0.0,0.82625,0.32625,0.0,0.07625,0.57625,0.0,0.32625,0.57625,0.0,0.57625,0.57625,1.0,0.82625,0.57625,0.0,0.07625,0.82625,1.636299,0.32625,0.82625,0.0,0.57625,0.82625,0.0,0.82625,0.82625,1.849989
0.0775,0.0775,4.124167,0.3275,0.0775,0.0,0.5775,0.0775,0.0,0.8275,0.0775,1.654161,0.0775,0.3275,0.0,0.3275,0.3275,1.0,0.5775,0.3275,0.0,0.8275,0.3275,0.0,0.0775,0.5775,0.0,0.3275,0.5775,0.0,0.5775,0.5775,1.0,0.8275,0.5775,0.0,0.0775,0.8275,1.654161,0.3275,0.8275,0.0,0.5775,0.8275,0.0,0.8275,0.8275,1.875833
0.07875,0.07875,4.098046,0.32875,0.07875,0.0,0.57875,0.07875,0.0,0.82875,0.07875,1.671615,0.07875,0.32875,0.0,0.32875,0.32875,1.0,0.57875,0.32875,0.0,0.82875,0.32875,0.0,0.07875,0.57875,0.0,0.32875,0.57875,0.0,0.57875,0.57875,1.0,0.82875,0.57875,0.0,0.07875,0.82875,1.671615,0.32875,0.82875,0.0,0.57875,0.82875,0.0,0.82875,0.82875,1.901954
0.08,0.08,4.071654,0.33,0.08,0.0,0.58,0.08,0.0,0.83,0.08,1.688656,0.08,0.33,0.0,0.33,0.33,1.0,0.58,0.33,0.0,0.83,0.33,0.0,0.08,0.58,0.0,0.33,0.58,0.0,0.58,0.58,1.0,0.83,0.58,0.0,0.08,0.83,1.688656,0.33,0.83,0.0,0.58,0.83,0.0,0.83,0.83,1.928346
0.08125,0.08125,4.044997,0.33125,0.08125,0.0,0.58125,0.08125,0.0,0.83125,0.08125,1.70528,0.08125,0.33125,0.0,0.33125,0.33125,1.0,0.58125,0.33125,0.0,0.83125,0.33125,0.0,0.08125,0.58125,0.0,0.33125,0.58125,0.0,0.58125,0.58125,1.0,0.83125,0.58125,0.0,0.08125,0.83125,1.70528,0.33125,0.83125,0.0,0.58125,0.83125,0.0,0.83125,0.83125,1.955003
0.0825,0.0825,4.018083,0.3325,0.0825,0.0,0.5825,0.0825,0.0,0.8325,0.0825,1.721484,0.0825,0.3325,0.0,0.3325,0.3325,1.0,0.5825,0.3325,0.0,0.8325,0.3325,0.0,0.0825,0.5825,0.0,0.3325,0.5825,0.0,0.5825,0.5825,1.0,0.8325,0.5825,0.0,0.0825,0.8325,1.721484,0.3325,0.8325,0.0,0.5825,0.8325,0.0,0.8325,0.8325,1.981917
0.08375,0.08375,3.990917,0.33375,0.08375,0.0,0.58375,0.08375,0.0,0.83375,0.08375,1.737263,0.08375,0.33375,0.0,0.33375,0.33375,1.0,0.58375,0.33375,0.0,0.83375,0.33375,0.0,0.08375,0.58375,0.0,0.33375,0.58375,0.0,0.58375,0.58375,1.0,0.83375,0.58375,0.0,0.08375,0.83375,1.737263,0.33375,0.83375,0.0,0.58375,0.83375,0.0,0.83375,0.83375,2.009083
0.085,0.085,3.963507,0.335,0.085,0.0,0.585,0.085,0.0,0.835,0.085,1.752613,0.085,0.335,0.0,0.335,0.335,1.0,0.585,0.335,0.0,0.835,0.335,0.0,0.085,0.585,0.0,0.335,0.585,0.0,0.585,0.585,1.0,0.835,0.585,0.0,0.085,0.835,1.752613,0.335,0.835,0.0,0.585,0.835,0.0,0.835,0.835,2.036493
0.08625,0.08625,3.93586,0.33625,0.08625,0.0,0.58625,0.08625,0.0,0.83625,0.08625,1.767531,0.08625,0.33625,0.0,0.33625,0.33625,1.0,0.58625,0.33625,0.0,0.83625,0.33625,0.0,0.08625,0.58625,0.0,0.33625,0.58625,0.0,0.58625,0.58625,1.0,0.83625,0.58625,0.0,0.08625,0.83625,1.767531,0.33625,0.83625,0.0,0.58625,0.83625,0.0,0.83625,0.83625,2.06414
0.0875,0.0875,3.907981,0.3375,0.0875,0.0,0.5875,0.0875,0.0,0.8375,0.0875,1.782013,0.0875,0.3375,0.0,0.3375,0.3375,1.0,0.5875,0.3375,0.0,0.8375,0.3375,0.0,0.0875,0.5875,0.0,0.3375,0.5875,0.0,0.5875,0.5875,1.0,0.8375,0.5875,0.0,0.0875,0.8375,1.782013,0.3375,0.8375,0.0,0.5875,0.8375,0.0,0.8375,0.8375,2.092019
0.08875,0.08875,3.879878,0.33875,0.08875,0.0,0.58875,0.08875,0.0,0.83875,0.08875,1.796055,0.08875,0.33875,0.0,0.33875,0.33875,1.0,0.58875,0.33875,0.0,0.83875,0.33875,0.0,0.08875,0.58875,0.0,0.33875,0.58875,0.0,0.58875,0.58875,1.0,0.83875,0.58875,0.0,0.08875,0.83875,1.796055,0.33875,0.83875,0.0,0.58875,0.83875,0.0,0.83875,0.83875,2.120122
0.09,0.09,3.851559,0.34,0.09,0.0,0.59,0.09,0.0,0.84,0.09,1.809654,0.09,0.34,0.0,0.34,0.34,1.0,0.59,0.34,0.0,0.84,0.34,0.0,0.09,0.59,0.0,0.34,0.59,0.0,0.59,0.59,1.0,0.84,0.59,0.0,0.09,0.84,1.809654,0.34,0.84,0.0,0.59,0.84,0.0,0.84,0.84,2.148441
0.09125,0.09125,3.823029,0.34125,0.09125,0.0,0.59125,0.09125,0.0,0.84125,0.09125,1.822807,0.09125,0.34125,0.0,0.34125,0.34125,1.0,0.59125,0.34125,0.0,0.84125,0.34125,0.0,0.09125,0.59125,0.0,0.34125,0.59125,0.0,0.59125,0.59125,1.0,0.84125,0.59125,0.0,0.09125,0.84125,1.822807,0.34125,0.84125,0.0,0.59125,0.84125,0.0,0.84125,0.84125,2.176971
0.0925,0.0925,3.794296,0.3425,0.0925,0.0,0.5925,0.0925,0.0,0.8425,0.0925,1.835509,0.0925,0.3425,0.0,0.3425,0.3425,1.0,0.5925,0.3425,0.0,0.8425,0.3425,0.0,0.0925,0.5925,0.0,0.3425,0.5925,0.0,0.5925,0.5925,1.0,0.8425,0.5925,0.0,0.0925,0.8425,1.835509,0.3425,0.8425,0.0,0.5925,0.8425,0.0,0.8425,0.8425,2.205704
0.09375,0.09375,3.765367,0.34375,0.09375,0.0,0.59375,0.09375,0.0,0.84375,0.09375,1.847759,0.09375,0.34375,0.0,0.34375,0.34375,1.0,0.59375,0.34375,0.0,0.84375,0.34375,0.0,0.09375,0.59375,0.0,0.34375,0.59375,0.0,0.59375,0.59375,1.0,0.84375,0.59375,0.0,0.09375,0.84375,1.847759,0.34375,0.84375,0.0,0.59375,0.84375,0.0,0.84375,0.84375,2.234633
0.095,0.095,3.736249,0.345,0.095,0.0,0.595,0.095,0.0,0.845,0.095,1.859553,0.095,0.345,0.0,0.345,0.345,1.0,0.595,0.345,0.0,0.845,0.345,0.0,0.095,0.595,0.0,0.345,0.595,0.0,0.595,0.595,1.0,0.845,0.595,0.0,0.095,0.845,1.859553,0.345,0.845,0.0,0.595,0.845,0.0,0.845,0.845,2.263751
0.09625,0.09625,3.70695,0.34625,0.09625,0.0,0.59625,0.09625,0.0,0.84625,0.09625,1.870888,0.09625,0.34625,0.0,0.34625,0.34625,1.0,0.59625,0.34625,0.0,0.84625,0.34625,0.0,0.09625,0.59625,0.0,0.34625,0.59625,0.0,0.59625,0.59625,1.0,0.84625,0.59625,0.0,0.09625,0.84625,1.870888,0.34625,0.84625,0.0,0.59625,0.84625,0.0,0.84625,0.84625,2.29305
0.0975,0.0975,3.677476,0.3475,0.0975,0.0,0.5975,0.0975,0.0,0.8475,0.0975,1.881762,0.0975,0.3475,0.0,0.3475,0.3475,1.0,0.5975,0.3475,0.0,0.8475,0.3475,0.0,0.0975,0.5975,0.0,0.3475,0.5975,0.0,0.5975,0.5975,1.0,0.8475,0.5975,0.0,0.0975,0.8475,1.881762,0.3475,0.8475,0.0,0.5975,0.8475,0.0,0.8475,0.8475,2.322524
0.09875,0.09875,3.647835,0.34875,0.09875,0.0,0.59875,0.09875,0.0,0.84875,0.09875,1.892171,0.09875,0.34875,0.0,0.34875,0.34875,1.0,0.59875,0.34875,0.0,0.84875,0.34875,0.0,0.09875,0.59875,0.0,0.34875,0.59875,0.0,0.59875,0.59875,1.0,0.84875,0.59875,0.0,0.09875,0.84875,1.892171,0.34875,0.84875,0.0,0.59875,0.84875,0.0,0.84875,0.84875,2.352165
0.1,0.1,3.618034,0.35,0.1,0.0,0.6,0.1,0.0,0.85,0.1,1.902113,0.1,0.35,0.0,0.35,0.35,1.0,0.6,0.35,0.0,0.85,0.35,0.0,0.1,0.6,0.0,0.35,0.6,0.0,0.6,0.6,1.0,0.85,0.6,0.0,0.1,0.85,1.902113,0.35,0.85,0.0,0.6,0.85,0.0,0.85,0.85,2.381966
0.10125,0.10125,3.588081,0.35125,0.10125,0.0,0.60125,0.10125,0.0,0.85125,0.10125,1.911586,0.10125,0.35125,0.0,0.35125,0.35125,1.0,0.60125,0.35125,0.0,0.85125,0.35125,0.0,0.10125,0.60125,0.0,0.35125,0.60125,0.0,0.60125,0.60125,1.0,0.85125,0.60125,0.0,0.10125,0.85125,1.911586,0.35125,0.85125,0.0,0.60125,0.85125,0.0,0.85125,0.85125,2.411919
0.1025,0.1025,3.557982,0.3525,0.1025,0.0,0.6025,0.1025,0.0,0.8525,0.1025,1.920587,0.1025,0.3525,0.0,0.3525,0.3525,1.0,0.6025,0.3525,0.0,0.8525,0.3525,0.0,0.1025,0.6025,0.0,0.3525,0.6025,0.0,0.6025,0.6025,1.0,0.8525,0.6025,0.0,0.1025,0.8525,1.920587,0.3525,0.8525,0.0,0.6025,0.8525,0.0,0.8525,0.8525,2.442018
0.10375,0.10375,3.527746,0.35375,0.10375,0.0,0.60375,0.10375,0.0,0.85375,0.10375,1.929115,0.10375,0.35375,0.0,0.35375,0.35375,1.0,0.60375,0.35375,0.0,0.85375,0.35375,0.0,0.10375,0.60375,0.0,0.35375,0.60375,0.0,0.60375,0.60375,1.0,0.85375,0.60375,0.0,0.10375,0.85375,1.929115,0.35375,0.85375,0.0,0.60375,0.85375,0.0,0.85375,0.85375,2.472254
0.105,0.105,3.49738,0.355,0.105,0.0,0.605,0.105,0.0,0.855,0.105,1.937166,0.105,0.355,0.0,0.355,0.355,1.0,0.605,0.355,0.0,0.855,0.355,0.0,0.105,0.605,0.0,0.355,0.605,0.0,0.605,0.605,1.0,0.855,0.605,0.0,0.105,0.855,1.937166,0.355,0.855,0.0,0.605,0.855,0.0,0.855,0.855,2.50262
0.10625,0.10625,3.466891,0.35625,0.10625,0.0,0.60625,0.10625,0.0,0.85625,0.10625,1.94474,0.10625,0.35625,0.0,0.35625,0.35625,1.0,0.60625,0.35625,0.0,0.85625,0.35625,0.0,0.10625,0.60625,0.0,0.35625,0.60625,0.0,0.60625,0.60625,1.0,0.85625,0.60625,0.0,0.10625,0.85625,1.94474,0.35625,0.85625,0.0,0.60625,0.85625,0.0,0.85625,0.85625,2.533109
0.1075,0.1075,3.436286,0.3575,0.1075,0.0,0.6075,0.1075,0.0,0.8575,0.1075,1.951834,0.1075,0.3575,0.0,0.3575,0.3575,1.0,0.6075,0.3575,0.0,0.8575,0.3575,0.0,0.1075,0.6075,0.0,0.3575,0.6075,0.0,0.6075,0.6075,1.0,0.8575,0.6075,0.0,0.1075,0.8575,1.951834,0.3575,0.8575,0.0,0.6075,0.8575,0.0,0.8575,0.8575,2.563714
0.10875,0.10875,3.405575,0.35875,0.10875,0.0,0.60875,0.10875,0.0,0.85875,0.10875,1.958446,0.10875,0.35875,0.0,0.35875,0.35875,1.0,0.60875,0.35875,0.0,0.85875,0.35875,0.0,0.10875,0.60875,0.0,0.35875,0.60875,0.0,0.60875,0.60875,1.0,0.85875,0.60875,0.0,0.10875,0.85875,1.958446,0.35875,0.85875,0.0,0.60875,0.85875,0.0,0.85875,0.85875,2.594425
0.11,0.11,3.374763,0.36,0.11,0.0,0.61,0.11,0.0,0.86,0.11,1.964575,0.11,0.36,0.0,0.36,0.36,1.0,0.61,0.36,0.0,0.86,0.36,0.0,0.11,0.61,0.0,0.36,0.61,0.0,0.61,0.61,1.0,0.86,0.61,0.0,0.11,0.86,1.964575,0.36,0.86,0.0,0.61,0.86,0.0,0.86,0.86,2.625237
0.11125,0.11125,3.343858,0.36125,0.11125,0.0,0.61125,0.11125,0.0,0.86125,0.11125,1.970219,0.11125,0.36125,0.0,0.36125,0.36125,1.0,0.61125,0.36125,0.0,0.86125,0.36125,0.0,0.11125,0.61125,0.0,0.36125,0.61125,0.0,0.61125,0.61125,1.0,0.86125,0.61125,0.0,0.11125,0.86125,1.970219,0.36125,0.86125,0.0,0.61125,0.86125,0.0,0.86125,0.86125,2.656142
0.1125,0.1125,3.312869,0.3625,0.1125,0.0,0.6125,0.1125,0.0,0.8625,0.1125,1.975377,0.1125,0.3625,0.0,0.3625,0.3625,1.0,0.6125,0.3625,0.0,0.8625,0.3625,0.0,0.1125,0.6125,0.0,0.3625,0.6125,0.0,0.6125,0.6125,1.0,0.8625,0.6125,0.0,0.1125,0.8625,1.975377,0.3625,0.8625,0.0,0.6125,0.8625,0.0,0.8625,0.8625,2.687131
0.11375,0.11375,3.281802,0.36375,0.11375,0.0,0.61375,0.11375,0.0,0.86375,0.11375,1.980047,0.11375,0.36375,0.0,0.36375,0.36375,1.0,0.61375,0.36375,0.0,0.86375,0.36375,0.0,0.11375,0.61375,0.0,0.36375,0.61375,0.0,0.61375,0.61375,1.0,0.86375,0.61375,0.0,0.11375,0.86375,1.980047,0.36375,0.86375,0.0,0.61375,0.86375,0.0,0.86375,0.86375,2.718198
0.115,0.115,3.250666,0.365,0.115,0.0,0.615,0.115,0.0,0.865,0.115,1.984229,0.115,0.365,0.0,0.365,0.365,1.0,0.615,0.365,0.0,0.865,0.365,0.0,0.115,0.615,0.0,0.365,0.615,0.0,0.615,0.615,1.0,0.865,0.615,0.0,0.115,0.865,1.984229,0.365,0.865,0.0,0.615,0.865,0.0,0.865,0.865,2.749334
0.11625,0.11625,3.219469,0.36625,0.11625,0.0,0.61625,0.11625,0.0,0.86625,0.11625,1.987922,0.11625,0.36625,0.0,0.36625,0.36625,1.0,0.61625,0.36625,0.0,0.86625,0.36625,0.0,0.11625,0.61625,0.0,0.36625,0.61625,0.0,0.61625,0.61625,1.0,0.86625,0.61625,0.0,0.11625,0.86625,1.987922,0.36625,0.86625,0.0,0.61625,0.86625,0.0,0.86625,0.86625,2.780531
0.1175,0.1175,3.188217,0.3675,0.1175,0.0,0.6175,0.1175,0.0,0.8675,0.1175,1.991124,0.1175,0.3675,0.0,0.3675,0.3675,1.0,0.6175,0.3675,0.0,0.8675,0.3675,0.0,0.1175,0.6175,0.0,0.3675,0.6175,0.0,0.6175,0.6175,1.0,0.8675,0.6175,0.0,0.1175,0.8675,1.991124,0.3675,0.8675,0.0,0.6175,0.8675,0.0,0.8675,0.8675,2.811783
0.11875,0.11875,3.156918,0.36875,0.11875,0.0,0.61875,0.11875,0.0,0.86875,0.11875,1.993835,0.11875,0.36875,0.0,0.36875,0.36875,1.0,0.61875,0.36875,0.0,0.86875,0.36875,0.0,0.11875,0.61875,0.0,0.36875,0.61875,0.0,0.61875,0.61875,1.0,0.86875,0.61875,0.0,0.11875,0.86875,1.993835,0.36875,0.86875,0.0,0.61875,0.86875,0.0,0.86875,0.86875,2.843082
0.12,0.12,3.125581,0.37,0.12,0.0,0.62,0.12,0.0,0.87,0.12,1.996053,0.12,0.37,0.0,0.37,0.37,1.0,0.62,0.37,0.0,0.87,0.37,0.0,0.12,0.62,0.0,0.37,0.62,0.0,0.62,0.62,1.0,0.87,0.62,0.0,0.12,0.87,1.996053,0.37,0.87,0.0,0.62,0.87,0.0,0.87,0.87,2.874419
0.12125,0.12125,3.094213,0.37125,0.12125,0.0,0.62125,0.12125,0.0,0.87125,0.12125,1.99778,0.12125,0.37125,0.0,0.37125,0.37125,1.0,0.62125,0.37125,0.0,0.87125,0.37125,0.0,0.12125,0.62125,0.0,0.37125,0.62125,0.0,0.62125,0.62125,1.0,0.87125,0.62125,0.0,0.12125,0.87125,1.99778,0.37125,0.87125,0.0,0.62125,0.87125,0.0,0.87125,0.87125,2.905787
0.1225,0.1225,3.062822,0.3725,0.1225,0.0,0.6225,0.1225,0.0,0.8725,0.1225,1.999013,0.1225,0.3725,0.0,0.3725,0.3725,1.0,0.6225,0.3725,0.0,0.8725,0.3725,0.0,0.1225,0.6225,0.0,0.3725,0.6225,0.0,0.6225,0.6225,1.0,0.8725,0.6225,0.0,0.1225,0.8725,1.999013,0.3725,0.8725,0.0,0.6225,0.8725,0.0,0.8725,0.8725,2.937178
0.12375,0.12375,3.031415,0.37375,0.12375,0.0,0.62375,0.12375,0.0,0.87375,0.12375,1.999753,0.12375,0.37375,0.0,0.37375,0.37375,1.0,0.62375,0.37375,0.0,0.87375,0.37375,0.0,0.12375,0.62375,0.0,0.37375,0.62375,0.0,0.62375,0.62375,1.0,0.87375,0.62375,0.0,0.12375,0.87375,1.999753,0.37375,0.87375,0.0,0.62375,0.87375,0.0,0.87375,0.87375,2.968585
0.125,0.125,3.0,0.375,0.125,0.0,0.625,0.125,0.0,0.875,0.125,2.0,0.125,0.375,0.0,0.375,0.375,1.0,0.625,0.375,0.0,0.875,0.375,0.0,0.125,0.625,0.0,0.375,0.625,0.0,0.625,0.625,1.0,0.875,0.625,0.0,0.125,0.875,2.0,0.375,0.875,0.0,0.625,0.875,0.0,0.875,0.875,3.0
0.12625,0.12625,2.968585,0.37625,0.12625,0.0,0.62625,0.12625,0.0,0.87625,0.12625,1.999753,0.12625,0.37625,0.0,0.37625,0.37625,1.0,0.62625,0.37625,0.0,0.87625,0.37625,0.0,0.12625,0.62625,0.0,0.37625,0.62625,0.0,0.62625,0.62625,1.0,0.87625,0.62625,0.0,0.12625,0.87625,1.999753,0.37625,0.87625,0.0,0.62625,0.87625,0.0,0.87625,0.87625,3.031415
0.1275,0.1275,2.937178,0.3775,0.1275,0.0,0.6275,0.1275,0.0,0.8775,0.1275,1.999013,0.1275,0.3775,0.0,0.3775,0.3775,1.0,0.6275,0.3775,0.0,0.8775,0.3775,0.0,0.1275,0.6275,0.0,0.3775,0.6275,0.0,0.6275,0.6275,1.0,0.8775,0.6275,0.0,0.1275,0.8775,1.999013,0.3775,0.8775,0.0,0.6275,0.8775,0.0,0.8775,0.8775,3.062822
0.12875,0.12875,2.905787,0.37875,0.12875,0.0,0.62875,0.12875,0.0,0.87875,0.12875,1.99778,0.12875,0.37875,0.0,0.37875,0.37875,1.0,0.62875,0.37875,0.0,0.87875,0.37875,0.0,0.12875,0.62875,0.0,0.37875,0.62875,0.0,0.62875,0.62875,1.0,0.87875,0.62875,0.0,0.12875,0.87875,1.99778,0.37875,0.87875,0.0,0.62875,0.87875,0.0,0.87875,0.87875,3.094213
0.13,0.13,2.874419,0.38,0.13,0.0,0.63,0.13,0.0,0.88,0.13,1.996053,0.13,0.38,0.0,0.38,0.38,1.0,0.63,0.38,0.0,0.88,0.38,0.0,0.13,0.63,0.0,0.38,0.63,0.0,0.63,0.63,1.0,0.88,0.63,0.0,0.13,0.88,1.996053,0.38,0.88,0.0,0.63,0.88,0.0,0.88,0.88,3.125581
0.13125,0.13125,2.843082,0.38125,0.13125,0.0,0.63125,0.13125,0.0,0.88125,0.13125,1.993835,0.13125,0.38125,0.0,0.38125,0.38125,1.0,0.63125,0.38125,0.0,0.88125,0.38125,0.0,0.13125,0.63125,0.0,0.38125,0.63125,0.0,0.63125,0.63125,1.0,0.88125,0.63125,0.0,0.13125,0.88125,1.993835,0.38125,0.88125,0.0,0.63125,0.88125,0.0,0.88125,0.88125,3.156918
0.1325,0.1325,2.811783,0.3825,0.1325,0.0,0.6325,0.1325,0.0,0.8825,0.1325,1.991124,0.1325,0.3825,0.0,0.3825,0.3825,1.0,0.6325,0.3825,0.0,0.8825,0.3825,0.0,0.1325,0.6325,0.0,0.3825,0.6325,0.0,0.6325,0.6325,1.0,0.8825,0.6325,0.0,0.1325,0.8825,1.991124,0.3825,0.8825,0.0,0.6325,0.8825,0.0,0.8825,0.8825,3.188217
0.13375,0.13375,2.780531,0.38375,0.13375,0.0,0.63375,0.13375,0.0,0.88375,0.13375,1.987922,0.13375,0.38375,0.0,0.38375,0.38375,1.0,0.63375,0.38375,0.0,0.88375,0.38375,0.0,0.13375,0.63375,0.0,0.38375,0.63375,0.0,0.63375,0.63375,1.0,0.88375,0.63375,0.0,0.13375,0.88375,1.987922,0.38375,0.88375,0.0,0.63375,0.88375,0.0,0.88375,0.88375,3.219469
0.135,0.135,2.749334,0.385,0.135,0.0,0.635,0.135,0.0,0.885,0.135,1.984229,0.135,0.385,0.0,0.385,0.385,1.0,0.635,0.385,0.0,0.885,0.385,0.0,0.135,0.635,0.0,0.385,0.635,0.0,0.635,0.635,1.0,0.885,0.635,0.0,0.135,0.885,1.984229,0.385,0.885,0.0,0.635,0.885,0.0,0.885,0.885,3.250666
0.13625,0.13625,2.718198,0.38625,0.13625,0.0,0.63625,0.13625,0.0,0.88625,0.13625,1.980047,0.13625,0.38625,0.0,0.38625,0.38625,1.0,0.63625,0.38625,0.0,0.88625,0.38625,0.0,0.13625,0.63625,0.0,0.38625,0.63625,0.0,0.63625,0.63625,1.0,0.88625,0.63625,0.0,0.13625,0.88625,1.980047,0.38625,0.88625,0.0,0.63625,0.88625,0.0,0.88625,0.88625,3.281802
0.1375,0.1375,2.687131,0.3875,0.1375,0.0,0.6375,0.1375,0.0,0.8875,0.1375,1.975377,0.1375,0.3875,0.0,0.3875,0.3875,1.0,0.6375,0.3875,0.0,0.8875,0.3875,0.0,0.1375,0.6375,0.0,0.3875,0.6375,0.0,0.6375,0.6375,1.0,0.8875,0.6375,0.0,0.1375,0.8875,1.975377,0.3875,0.8875,0.0,0.6375,0.8875,0.0,0.8875,0.8875,3.312869
0.13875,0.13875,2.656142,0.38875,0.13875,0.0,0.63875,0.13875,0.0,0.88875,0.13875,1.970219,0.13875,0.38875,0.0,0.38875,0.38875,1.0,0.63875,0.38875,0.0,0.88875,0.38875,0.0,0.13875,0.63875,0.0,0.38875,0.63875,0.0,0.63875,0.63875,1.0,0.88875,0.63875,0.0,0.13875,0.88875,1.970219,0.38875,0.88875,0.0,0.63875,0.88875,0.0,0.88875,0.88875,3.343858
0.14,0.14,2.625237,0.39,0.14,0.0,0.64,0.14,0.0,0.89,0.14,1.964575,0.14,0.39,0.0,0.39,0.39,1.0,0.64,0.39,0.0,0.89,0.39,0.0,0.14,0.64,0.0,0.39,0.64,0.0,0.64,0.64,1.0,0.89,0.64,0.0,0.14,0.89,1.964575,0.39,0.89,0.0,0.64,0.89,0.0,0.89,0.89,3.374763
0.14125,0.14125,2.594425,0.39125,0.14125,0.0,0.64125,0.14125,0.0,0.89125,0.14125,1.958446,0.14125,0.39125,0.0,0.39125,0.39125,1.0,0.64125,0.39125,0.0,0.89125,0.39125,0.0,0.14125,0.64125,0.0,0.39125,0.64125,0.0,0.64125,0.64125,1.0,0.89125,0.64125,0.0,0.14125,0.89125,1.958446,0.39125,0.89125,0.0,0.64125,0.89125,0.0,0.89125,0.89125,3.405575
0.1425,0.1425,2.563714,0.3925,0.1425,0.0,0.6425,0.1425,0.0,0.8925,0.1425,1.951834,0.1425,0.3925,0.0,0.3925,0.3925,1.0,0.6425,0.3925,0.0,0.8925,0.3925,0.0,0.1425,0.6425,0.0,0.3925,0.6425,0.0,0.6425,0.6425,1.0,0.8925,0.6425,0.0,0.1425,0.8925,1.951834,0.3925,0.8925,0.0,0.6425,0.8925,0.0,0.8925,0.8925,3.436286
0.14375,0.14375,2.533109,0.39375,0.14375,0.0,0.64375,0.14375,0.0,0.89375,0.14375,1.94474,0.14375,0.39375,0.0,0.39375,0.39375,1.0,0.64375,0.39375,0.0,0.89375,0.39375,0.0,0.14375,0.64375,0.0,0.39375,0.64375,0.0,0.64375,0.64375,1.0,0.89375,0.64375,0.0,0.14375,0.89375,1.94474,0.39375,0.89375,0.0,0.64375,0.89375,0.0,0.89375,0.89375,3.466891
0.145,0.145,2.50262,0.395,0.145,0.0,0.645,0.145,0.0,0.895,0.145,1.937166,0.145,0.395,0.0,0.395,0.395,1.0,0.645,0.395,0.0,0.895,0.395,0.0,0.145,0.645,0.0,0.395,0.645,0.0,0.645,0.645,1.0,0.895,0.645,0.0,0.145,0.895,1.937166,0.395,0.895,0.0,0.645,0.895,0.0,0.895,0.895,3.49738
0.14625,0.14625,2.472254,0.39625,0.14625,0.0,0.64625,0.14625,0.0,0.89625,0.14625,1.929115,0.14625,0.39625,0.0,0.39625,0.39625,1.0,0.64625,0.39625,0.0,0.89625,0.39625,0.0,0.14625,0.64625,0.0,0.39625,0.64625,0.0,0.64625,0.64625,1.0,0.89625,0.64625,0.0,0.14625,0.89625,1.929115,0.39625,0.89625,0.0,0.64625,0.89625,0.0,0.89625,0.89625,3.527746
0.1475,0.1475,2.442018,0.3975,0.1475,0.0,0.6475,0.1475,0.0,0.8975,0.1475,1.920587,0.1475,0.3975,0.0,0.3975,0.3975,1.0,0.6475,0.3975,0.0,0.8975,0.3975,0.0,0.1475,0.6475,0.0,0.3975,0.6475,0.0,0.6475,0.6475,1.0,0.8975,0.6475,0.0,0.1475,0.8975,1.920587,0.3975,0.8975,0.0,0.6475,0.8975,0.0,0.8975,0.8975,3.557982
0.14875,0.14875,2.411919,0.39875,0.14875,0.0,0.64875,0.14875,0.0,0.89875,0.14875,1.911586,0.14875,0.39875,0.0,0.39875,0.39875,1.0,0.64875,0.39875,0.0,0.89875,0.39875,0.0,0.14875,0.64875,0.0,0.39875,0.64875,0.0,0.64875,0.64875,1.0,0.89875,0.64875,0.0,0.14875,0.89875,1.911586,0.39875,0.89875,0.0,0.64875,0.89875,0.0,0.89875,0.89875,3.588081
0.15,0.15,2.381966,0.4,0.15,0.0,0.65,0.15,0.0,0.9,0.15,1.902113,0.15,0.4,0.0,0.4,0.4,1.0,0.65,0.4,0.0,0.9,0.4,0.0,0.15,0.65,0.0,0.4,0.65,0.0,0.65,0.65,1.0,0.9,0.65,0.0,0.15,0.9,1.902113,0.4,0.9,0.0,0.65,0.9,0.0,0.9,0.9,3.618034
0.15125,0.15125,2.352165,0.40125,0.15125,0.0,0.65125,0.15125,0.0,0.90125,0.15125,1.892171,0.15125,0.40125,0.0,0.40125,0.40125,1.0,0.65125,0.40125,0.0,0.90125,0.40125,0.0,0.15125,0.65125,0.0,0.40125,0.65125,0.0,0.65125,0.65125,1.0,0.90125,0.65125,0.0,0.15125,0.90125,1.892171,0.40125,0.90125,0.0,0.65125,0.90125,0.0,0.90125,0.90125,3.647835
0.1525,0.1525,2.322524,0.4025,0.1525,0.0,0.6525,0.1525,0.0,0.9025,0.1525,1.881762,0.1525,0.4025,0.0,0.4025,0.4025,1.0,0.6525,0.4025,0.0,0.9025,0.4025,0.0,0.1525,0.6525,0.0,0.4025,0.6525,0.0,0.6525,0.6525,1.0,0.9025,0.6525,0.0,0.1525,0.9025,1.881762,0.4025,0.9025,0.0,0.6525,0.9025,0.0,0.9025,0.9025,3.677476
0.15375,0.15375,2.29305,0.40375,0.15375,0.0,0.65375,0.15375,0.0,0.90375,0.15375,1.870888,0.15375,0.40375,0.0,0.40375,0.40375,1.0,0.65375,0.40375,0.0,0.90375,0.40375,0.0,0.15375,0.65375,0.0,0.40375,0.65375,0.0,0.65375,0.65375,1.0,0.90375,0.65375,0.0,0.15375,0.90375,1.870888,0.40375,0.90375,0.0,0.65375,0.90375,0.0,0.90375,0.90375,3.70695
0.155,0.155,2.263751,0.405,0.155,0.0,0.655,0.155,0.0,0.905,0.155,1.859553,0.155,0.405,0.0,0.405,0.405,1.0,0.655,0.405,0.0,0.905,0.405,0.0,0.155,0.655,0.0,0.405,0.655,0.0,0.655,0.655,1.0,0.905,0.655,0.0,0.155,0.905,1.859553,0.405,0.905,0.0,0.655,0.905,0.0,0.905,0.905,3.736249
0.15625,0.15625,2.234633,0.40625,0.15625,0.0,0.65625,0.15625,0.0,0.90625,0.15625,1.847759,0.15625,0.40625,0.0,0.40625,0.40625,1.0,0.65625,0.40625,0.0,0.90625,0.40625,0.0,0.15625,0.65625,0.0,0.40625,0.65625,0.0,0.65625,0.65625,1.0,0.90625,0.65625,0.0,0.15625,0.90625,1.847759,0.40625,0.90625,0.0,0.65625,0.90625,0.0,0.90625,0.90625,3.765367
0.1575,0.1575,2.205704,0.4075,0.1575,0.0,0.6575,0.1575,0.0,0.9075,0.1575,1.835509,0.1575,0.4075,0.0,0.4075,0.4075,1.0,0.6575,0.4075,0.0,0.9075,0.4075,0.0,0.1575,0.6575,0.0,0.4075,0.6575,0.0,0.6575,0.6575,1.0,0.9075,0.6575,0.0,0.1575,0.9075,1.835509,0.4075,0.9075,0.0,0.6575,0.9075,0.0,0.9075,0.9075,3.794296
0.15875,0.15875,2.176971,0.40875,0.15875,0.0,0.65875,0.15875,0.0,0.90875,0.15875,1.822807,0.15875,0.40875,0.0,0.40875,0.40875,1.0,0.65875,0.40875,0.0,0.90875,0.40875,0.0,0.15875,0.65875,0.0,0.40875,0.65875,0.0,0.65875,0.65875,1.0,0.90875,0.65875,0.0,0.15875,0.90875,1.822807,0.40875,0.90875,0.0,0.65875,0.90875,0.0,0.90875,0.90875,3.823029
0.16,0.16,2.148441,0.41,0.16,0.0,0.66,0.16,0.0,0.91,0.16,1.809654,0.16,0.41,0.0,0.41,0.41,1.0,0.66,0.41,0.0,0.91,0.41,0.0,0.16,0.66,0.0,0.41,0.66,0.0,0.66,0.66,1.0,0.91,0.66,0.0,0.16,0.91,1.809654,0.41,0.91,0.0,0.66,0.91,0.0,0.91,0.91,3.851559
0.16125,0.16125,2.120122,0.41125,0.16125,0.0,0.66125,0.16125,0.0,0.91125,0.16125,1.796055,0.16125,0.41125,0.0,0.41125,0.41125,1.0,0.66125,0.41125,0.0,0.91125,0.41125,0.0,0.16125,0.66125,0.0,0.41125,0.66125,0.0,0.66125,0.66125,1.0,0.91125,0.66125,0.0,0.16125,0.91125,1.796055,0.41125,0.91125,0.0,0.66125,0.91125,0.0,0.91125,0.91125,3.879878
0.1625,0.1625,2.092019,0.4125,0.1625,0.0,0.6625,0.1625,0.0,0.9125,0.1625,1.782013,0.1625,0.4125,0.0,0.4125,0.4125,1.0,0.6625,0.4125,0.0,0.9125,0.4125,0.0,0.1625,0.6625,0.0,0.4125,0.6625,0.0,0.6625,0.6625,1.0,0.9125,0.6625,0.0,0.1625,0.9125,1.782013,0.4125,0.9125,0.0,0.6625,0.9125,0.0,0.9125,0.9125,3.907981
0.16375,0.16375,2.06414,0.41375,0.16375,0.0,0.66375,0.16375,0.0,0.91375,0.16375,1.767531,0.16375,0.41375,0.0,0.41375,0.41375,1.0,0.66375,0.41375,0.0,0.91375,0.41375,0.0,0.16375,0.66375,0.0,0.41375,0.66375,0.0,0.66375,0.66375,1.0,0.91375,0.66375,0.0,0.16375,0.91375,1.767531,0.41375,0.91375,0.0,0.66375,0.91375,0.0,0.91375,0.91375,3.93586
0.165,0.165,2.036493,0.415,0.165,0.0,0.665,0.165,0.0,0.915,0.165,1.752613,0.165,0.415,0.0,0.415,0.415,1.0,0.665,0.415,0.0,0.915,0.415,0.0,0.165,0.665,0.0,0.415,0.665,0.0,0.665,0.665,1.0,0.915,0.665,0.0,0.165,0.915,1.752613,0.415,0.915,0.0,0.665,0.915,0.0,0.915,0.915,3.963507
0.16625,0.16625,2.009083,0.41625,0.16625,0.0,0.66625,0.16625,0.0,0.91625,0.16625,1.737263,0.16625,0.41625,0.0,0.41625,0.41625,1.0,0.66625,0.41625,0.0,0.91625,0.41625,0.0,0.16625,0.66625,0.0,0.41625,0.66625,0.0,0.66625,0.66625,1.0,0.91625,0.66625,0.0,0.16625,0.91625,1.737263,0.41625,0.91625,0.0,0.66625,0.91625,0.0,0.91625,0.91625,3.990917
0.1675,0.1675,1.981917,0.4175,0.1675,0.0,0.6675,0.1675,0.0,0.9175,0.1675,1.721484,0.1675,0.4175,0.0,0.4175,0.4175,1.0,0.6675,0.4175,0.0,0.9175,0.4175,0.0,0.1675,0.6675,0.0,0.4175,0.6675,0.0,0.6675,0.6675,1.0,0.9175,0.6675,0.0,0.1675,0.9175,1.721484,0.4175,0.9175,0.0,0.6675,0.9175,0.0,0.9175,0.9175,4.018083
0.16875,0.16875,1.955003,0.41875,0.16875,0.0,0.66875,0.16875,0.0,0.91875,0.16875,1.70528,0.16875,0.41875,0.0,0.41875,0.41875,1.0,0.66875,0.41875,0.0,0.91875,0.41875,0.0,0.16875,0.66875,0.0,0.41875,0.66875,0.0,0.66875,0.66875,1.0,0.91875,0.66875,0.0,0.16875,0.91875,1.70528,0.41875,0.91875,0.0,0.66875,0.91875,0.0,0.91875,0.91875,4.044997
0.17,0.17,1.928346,0.42,0.17,0.0,0.67,0.17,0.0,0.92,0.17,1.688656,0.17,0.42,0.0,0.42,0.42,1.0,0.67,0.42,0.0,0.92,0.42,0.0,0.17,0.67,0.0,0.42,0.67,0.0,0.67,0.67,1.0,0.92,0.67,0.0,0.17,0.92,1.688656,0.42,0.92,0.0,0.67,0.92,0.0,0.92,0.92,4.071654
0.17125,0.17125,1.901954,0.42125,0.17125,0.0,0.67125,0.17125,0.0,0.92125,0.17125,1.671615,0.17125,0.42125,0.0,0.42125,0.42125,1.0,0.67125,0.42125,0.0,0.92125,0.42125,0.0,0.17125,0.67125,0.0,0.42125,0.67125,0.0,0.67125,0.67125,1.0,0.92125,0.67125,0.0,0.17125,0.92125,1.671615,0.42125,0.92125,0.0,0.67125,0.92125,0.0,0.92125,0.92125,4.098046
0.1725,0.1725,1.875833,0.4225,0.1725,0.0,0.6725,0.1725,0.0,0.9225,0.1725,1.654161,0.1725,0.4225,0.0,0.4225,0.4225,1.0,0.6725,0.4225,0.0,0.9225,0.4225,0.0,0.1725,0.6725,0.0,0.4225,0.6725,0.0,0.6725,0.6725,1.0,0.9225,0.6725,0.0,0.1725,0.9225,1.654161,0.4225,0.9225,0.0,0.6725,0.9225,0.0,0.9225,0.9225,4.124167
0.17375,0.17375,1.849989,0.42375,0.17375,0.0,0.67375,0.17375,0.0,0.92375,0.17375,1.636299,0.17375,0.42375,0.0,0.42375,0.42375,1.0,0.67375,0.42375,0.0,0.92375,0.42375,0.0,0.17375,0.67375,0.0,0.42375,0.67375,0.0,0.67375,0.67375,1.0,0.92375,0.67375,0.0,0.17375,0.92375,1.636299,0.42375,0.92375,0.0,0.67375,0.92375,0.0,0.92375,0.92375,4.150011
0.175,0.175,1.824429,0.425,0.175,0.0,0.675,0.175,0.0,0.925,0.175,1.618034,0.175,0.425,0.0,0.425,0.425,1.0,0.675,0.425,0.0,0.925,0.425,0.0,0.175,0.675,0.0,0.425,0.675,0.0,0.675,0.675,1.0,0.925,0.675,0.0,0.175,0.925,1.618034,0.425,0.925,0.0,0.675,0.925,0.0,0.925,0.925,4.175571
0.17625,0.17625,1.79916,0.42625,0.17625,0.0,0.67625,0.17625,0.0,0.92625,0.17625,1.599369,0.17625,0.42625,0.0,0.42625,0.42625,1.0,0.67625,0.42625,0.0,0.92625,0.42625,0.0,0.17625,0.67625,0.0,0.42625,0.67625,0.0,0.67625,0.67625,1.0,0.92625,0.67625,0.0,0.17625,0.92625,1.599369,0.42625,0.92625,0.0,0.67625,0.92625,0.0,0.92625,0.92625,4.20084
0.1775,0.1775,1.774186,0.4275,0.1775,0.0,0.6775,0.1775,0.0,0.9275,0.1775,1.58031,0.1775,0.4275,0.0,0.4275,0.4275,1.0,0.6775,0.4275,0.0,0.9275,0.4275,0.0,0.1775,0.6775,0.0,0.4275,0.6775,0.0,0.6775,0.6775,1.0,0.9275,0.6775,0.0,0.1775,0.9275,1.58031,0.4275,0.9275,0.0,0.6775,0.9275,0.0,0.9275,0.9275,4.225814
0.17875,0.17875,1.749515,0.42875,0.17875,0.0,0.67875,0.17875,0.0,0.92875,0.17875,1.560861,0.17875,0.42875,0.0,0.42875,0.42875,1.0,0.67875,0.42875,0.0,0.92875,0.42875,0.0,0.17875,0.67875,0.0,0.42875,0.67875,0.0,0.67875,0.67875,1.0,0.92875,0.67875,0.0,0.17875,0.92875,1.560861,0.42875,0.92875,0.0,0.67875,0.92875,0.0,0.92875,0.92875,4.250485
0.18,0.18,1.725152,0.43,0.18,0.0,0.68,0.18,0.0,0.93,0.18,1.541026,0.18,0.43,0.0,0.43,0.43,1.0,0.68,0.43,0.0,0.93,0.43,0.0,0.18,0.68,0.0,0.43,0.68,0.0,0.68,0.68,1.0,0.93,0.68,0.0,0.18,0.93,1.541026,0.43,0.93,0.0,0.68,0.93,0.0,0.93,0.93,4.274848
0.18125,0.18125,1.701104,0.43125,0.18125,0.0,0.68125,0.18125,0.0,0.93125,0.18125,1.520812,0.18125,0.43125,0.0,0.43125,0.43125,1.0,0.68125,0.43125,0.0,0.93125,0.43125,0.0,0.18125,0.68125,0.0,0.43125,0.68125,0.0,0.68125,0.68125,1.0,0.93125,0.68125,0.0,0.18125,0.93125,1.520812,0.43125,0.93125,0.0,0.68125,0.93125,0.0,0.93125,0.93125,4.298896
0.1825,0.1825,1.677376,0.4325,0.1825,0.0,0.6825,0.1825,0.0,0.9325,0.1825,1.500222,0.1825,0.4325,0.0,0.4325,0.4325,1.0,0.6825,0.4325,0.0,0.9325,0.4325,0.0,0.1825,0.6825,0.0,0.4325,0.6825,0.0,0.6825,0.6825,1.0,0.9325,0.6825,0.0,0.1825,0.9325,1.500222,0.4325,0.9325,0.0,0.6825,0.9325,0.0,0.9325,0.9325,4.322624
0.18375,0.18375,1.653975,0.43375,0.18375,0.0,0.68375,0.18375,0.0,0.93375,0.18375,1.479262,0.18375,0.43375,0.0,0.43375,0.43375,1.0,0.68375,0.43375,0.0,0.93375,0.43375,0.0,0.18375,0.68375,0.0,0.43375,0.68375,0.0,0.68375,0.68375,1.0,0.93375,0.68375,0.0,0.18375,0.93375,1.479262,0.43375,0.93375,0.0,0.68375,0.93375,0.0,0.93375,0.93375,4.346025
0.185,0.185,1.630906,0.435,0.185,0.0,0.685,0.185,0.0,0.935,0.185,1.457937,0.185,0.435,0.0,0.435,0.435,1.0,0.685,0.435,0.0,0.935,0.435,0.0,0.185,0.685,0.0,0.435,0.685,0.0,0.685,0.685,1.0,0.935,0.685,0.0,0.185,0.935,1.457937,0.435,0.935,0.0,0.685,0.935,0.0,0.935,0.935,4.369094
0.18625,0.18625,1.608174,0.43625,0.18625,0.0,0.68625,0.18625,0.0,0.93625,0.18625,1.436253,0.18625,0.43625,0.0,0.43625,0.43625,1.0,0.68625,0.43625,0.0,0.93625,0.43625,0.0,0.18625,0.68625,0.0,0.43625,0.68625,0.0,0.68625,0.68625,1.0,0.93625,0.68625,0.0,0.18625,0.93625,1.436253,0.43625,0.93625,0.0,0.68625,0.93625,0.0,0.93625,0.93625,4.391826
0.1875,0.1875,1.585786,0.4375,0.1875,0.0,0.6875,0.1875,0.0,0.9375,0.1875,1.414214,0.1875,0.4375,0.0,0.4375,0.4375,1.0,0.6875,0.4375,0.0,0.9375,0.4375,0.0,0.1875,0.6875,0.0,0.4375,0.6875,0.0,0.6875,0.6875,1.0,0.9375,0.6875,0.0,0.1875,0.9375,1.414214,0.4375,0.9375,0.0,0.6875,0.9375,0.0,0.9375,0.9375,4.414214
0.18875,0.18875,1.563747,0.43875,0.18875,0.0,0.68875,0.18875,0.0,0.93875,0.18875,1.391826,0.18875,0.43875,0.0,0.43875,0.43875,1.0,0.68875,0.43875,0.0,0.93875,0.43875,0.0,0.18875,0.68875,0.0,0.43875,0.68875,0.0,0.68875,0.68875,1.0,0.93875,0.68875,0.0,0.18875,0.93875,1.391826,0.43875,0.93875,0.0,0.68875,0.93875,0.0,0.93875,0.93875,4.436253
0.19,0.19,1.542063,0.44,0.19,0.0,0.69,0.19,0.0,0.94,0.19,1.369094,0.19,0.44,0.0,0.44,0.44,1.0,0.69,0.44,0.0,0.94,0.44,0.0,0.19,0.69,0.0,0.44,0.69,0.0,0.69,0.69,1.0,0.94,0.69,0.0,0.19,0.94,1.369094,0.44,0.94,0.0,0.69,0.94,0.0,0.94,0.94,4.457937
0.19125,0.19125,1.520738,0.44125,0.19125,0.0,0.69125,0.19125,0.0,0.94125,0.19125,1.346025,0.19125,0.44125,0.0,0.44125,0.44125,1.0,0.69125,0.44125,0.0,0.94125,0.44125,0.0,0.19125,0.69125,0.0,0.44125,0.69125,0.0,0.69125,0.69125,1.0,0.94125,0.69125,0.0,0.19125,0.94125,1.346025,0.44125,0.94125,0.0,0.69125,0.94125,0.0,0.94125,0.94125,4.479262
0.1925,0.1925,1.499778,0.4425,0.1925,0.0,0.6925,0.1925,0.0,0.9425,0.1925,1.322624,0.1925,0.4425,0.0,0.4425,0.4425,1.0,0.6925,0.4425,0.0,0.9425,0.4425,0.0,0.1925,0.6925,0.0,0.4425,0.6925,0.0,0.6925,0.6925,1.0,0.9425,0.6925,0.0,0.1925,0.9425,1.322624,0.4425,0.9425,0.0,0.6925,0.9425,0.0,0.9425,0.9425,4.500222
0.19375,0.19375,1.479188,0.44375,0.19375,0.0,0.69375,0.19375,0.0,0.94375,0.19375,1.298896,0.19375,0.44375,0.0,0.44375,0.44375,1.0,0.69375,0.44375,0.0,0.94375,0.44375,0.0,0.19375,0.69375,0.0,0.44375,0.69375,0.0,0.69375,0.69375,1.0,0.94375,0.69375,0.0,0.19375,0.94375,1.298896,0.44375,0.94375,0.0,0.69375,0.94375,0.0,0.94375,0.94375,4.520812
0.195,0.195,1.458974,0.445,0.195,0.0,0.695,0.195,0.0,0.945,0.195,1.274848,0.195,0.445,0.0,0.445,0.445,1.0,0.695,0.445,0.0,0.945,0.445,0.0,0.195,0.695,0.0,0.445,0.695,0.0,0.695,0.695,1.0,0.945,0.695,0.0,0.195,0.945,1.274848,0.445,0.945,0.0,0.695,0.945,0.0,0.945,0.945,4.541026
0.19625,0.19625,1.439139,0.44625,0.19625,0.0,0.69625,0.19625,0.0,0.94625,0.19625,1.250485,0.19625,0.44625,0.0,0.44625,0.44625,1.0,0.69625,0.44625,0.0,0.94625,0.44625,0.0,0.19625,0.69625,0.0,0.44625,0.69625,0.0,0.69625,0.69625,1.0,0.94625,0.69625,0.0,0.19625,0.94625,1.250485,0.44625,0.94625,0.0,0.69625,0.94625,0.0,0.94625,0.94625,4.560861
0.1975,0.1975,1.41969,0.4475,0.1975,0.0,0.6975,0.1975,0.0,0.9475,0.1975,1.225814,0.1975,0.4475,0.0,0.4475,0.4475,1.0,0.6975,0.4475,0.0,0.9475,0.4475,0.0,0.1975,0.6975,0.0,0.4475,0.6975,0.0,0.6975,0.6975,1.0,0.9475,0.6975,0.0,0.1975,0.9475,1.225814,0.4475,0.9475,0.0,0.6975,0.9475,0.0,0.9475,0.9475,4.58031
0.19875,0.19875,1.400631,0.44875,0.19875,0.0,0.69875,0.19875,0.0,0.94875,0.19875,1.20084,0.19875,0.44875,0.0,0.44875,0.44875,1.0,0.69875,0.44875,0.0,0.94875,0.44875,0.0,0.19875,0.69875,0.0,0.44875,0.69875,0.0,0.69875,0.69875,1.0,0.94875,0.69875,0.0,0.19875,0.94875,1.20084,0.44875,0.94875,0.0,0.69875,0.94875,0.0,0.94875,0.94875,4.599369
0.2,0.2,1.381966,0.45,0.2,0.0,0.7,0.2,0.0,0.95,0.2,1.175571,0.2,0.45,0.0,0.45,0.45,1.0,0.7,0.45,0.0,0.95,0.45,0.0,0.2,0.7,0.0,0.45,0.7,0.0,0.7,0.7,1.0,0.95,0.7,0.0,0.2,0.95,1.175571,0.45,0.95,0.0,0.7,0.95,0.0,0.95,0.95,4.618034
0.20125,0.20125,1.363701,0.45125,0.20125,0.0,0.70125,0.20125,0.0,0.95125,0.20125,1.150011,0.20125,0.45125,0.0,0.45125,0.45125,1.0,0.70125,0.45125,0.0,0.95125,0.45125,0.0,0.20125,0.70125,0.0,0.45125,0.70125,0.0,0.70125,0.70125,1.0,0.95125,0.70125,0.0,0.20125,0.95125,1.150011,0.45125,0.95125,0.0,0.70125,0.95125,0.0,0.95125,0.95125,4.636299
0.2025,0.2025,1.345839,0.4525,0.2025,0.0,0.7025,0.2025,0.0,0.9525,0.2025,1.124167,0.2025,0.4525,0.0,0.4525,0.4525,1.0,0.7025,0.4525,0.0,0.9525,0.4525,0.0,0.2025,0.7025,0.0,0.4525,0.7025,0.0,0.7025,0.7025,1.0,0.9525,0.7025,0.0,0.2025,0.9525,1.124167,0.4525,0.9525,0.0,0.7025,0.9525,0.0,0.9525,0.9525,4.654161
0.20375,0.20375,1.328385,0.45375,0.20375,0.0,0.70375,0.20375,0.0,0.95375,0.20375,1.098046,0.20375,0.45375,0.0,0.45375,0.45375,1.0,0.70375,0.45375,0.0,0.95375,0.45375,0.0,0.20375,0.70375,0.0,0.45375,0.70375,0.0,0.70375,0.70375,1.0,0.95375,0.70375,0.0,0.20375,0.95375,1.098046,0.45375,0.95375,0.0,0.70375,0.95375,0.0,0.95375,0.95375,4.671615
0.205,0.205,1.311344,0.455,0.205,0.0,0.705,0.205,0.0,0.955,0.205,1.071654,0.205,0.455,0.0,0.455,0.455,1.0,0.705,0.455,0.0,0.955,0.455,0.0,0.205,0.705,0.0,0.455,0.705,0.0,0.705,0.705,1.0,0.955,0.705,0.0,0.205,0.955,1.071654,0.455,0.955,0.0,0.705,0.955,0.0,0.955,0.955,4.688656
0.20625,0.20625,1.29472,0.45625,0.20625,0.0,0.70625,0.20625,0.0,0.95625,0.20625,1.044997,0.20625,0.45625,0.0,0.45625,0.45625,1.0,0.70625,0.45625,0.0,0.95625,0.45625,0.0,0.20625,0.70625,0.0,0.45625,0.70625,0.0,0.70625,0.70625,1.0,0.95625,0.70625,0.0,0.20625,0.95625,1.044997,0.45625,0.95625,0.0,0.70625,0.95625,0.0,0.95625,0.95625,4.70528
0.2075,0.2075,1.278516,0.4575,0.2075,0.0,0.7075,0.2075,0.0,0.9575,0.2075,1.018083,0.2075,0.4575,0.0,0.4575,0.4575,1.0,0.7075,0.4575,0.0,0.9575,0.4575,0.0,0.2075,0.7075,0.0,0.4575,0.7075,0.0,0.7075,0.7075,1.0,0.9575,0.7075,0.0,0.2075,0.9575,1.018083,0.4575,0.9575,0.0,0.7075,0.9575,0.0,0.9575,0.9575,4.721484
0.20875,0.20875,1.262737,0.45875,0.20875,0.0,0.70875,0.20875,0.0,0.95875,0.20875,0.990917,0.20875,0.45875,0.0,0.45875,0.45875,1.0,0.70875,0.45875,0.0,0.95875,0.45875,0.0,0.20875,0.70875,0.0,0.45875,0.70875,0.0,0.70875,0.70875,1.0,0.95875,0.70875,0.0,0.20875,0.95875,0.990917,0.45875,0.95875,0.0,0.70875,0.95875,0.0,0.95875,0.95875,4.737263
0.21,0.21,1.247387,0.46,0.21,0.0,0.71,0.21,0.0,0.96,0.21,0.963507,0.21,0.46,0.0,0.46,0.46,1.0,0.71,0.46,0.0,0.96,0.46,0.0,0.21,0.71,0.0,0.46,0.71,0.0,0.71,0.71,1.0,0.96,0.71,0.0,0.21,0.96,0.963507,0.46,0.96,0.0,0.71,0.96,0.0,0.96,0.96,4.752613
0.21125,0.21125,1.232469,0.46125,0.21125,0.0,0.71125,0.21125,0.0,0.96125,0.21125,0.93586,0.21125,0.46125,0.0,0.46125,0.46125,1.0,0.71125,0.46125,0.0,0.96125,0.46125,0.0,0.21125,0.71125,0.0,0.46125,0.71125,0.0,0.71125,0.71125,1.0,0.96125,0.71125,0.0,0.21125,0.96125,0.93586,0.46125,0.96125,0.0,0.71125,0.96125,0.0,0.96125,0.96125,4.767531
0.2125,0.2125,1.217987,0.4625,0.2125,0.0,0.7125,0.2125,0.0,0.9625,0.2125,0.907981,0.2125,0.4625,0.0,0.4625,0.4625,1.0,0.7125,0.4625,0.0,0.9625,0.4625,0.0,0.2125,0.7125,0.0,0.4625,0.7125,0.0,0.7125,0.7125,1.0,0.9625,0.7125,0.0,0.2125,0.9625,0.907981,0.4625,0.9625,0.0,0.7125,0.9625,0.0,0.9625,0.9625,4.782013
0.21375,0.21375,1.203945,0.46375,0.21375,0.0,0.71375,0.21375,0.0,0.96375,0.21375,0.879878,0.21375,0.46375,0.0,0.46375,0.46375,1.0,0.71375,0.46375,0.0,0.96375,0.46375,0.0,0.21375,0.71375,0.0,0.46375,0.71375,0.0,0.71375,0.71375,1.0,0.96375,0.71375,0.0,0.21375,0.96375,0.879878,0.46375,0.96375,0.0,0.71375,0.96375,0.0,0.96375,0.96375,4.796055
0.215,0.215,1.190346,0.465,0.215,0.0,0.715,0.215,0.0,0.965,0.215,0.851559,0.215,0.465,0.0,0.465,0.465,1.0,0.715,0.465,0.0,0.965,0.465,0.0,0.215,0.715,0.0,0.465,0.715,0.0,0.715,0.715,1.0,0.965,0.715,0.0,0.215,0.965,0.851559,0.465,0.965,0.0,0.715,0.965,0.0,0.965,0.965,4.809654
0.21625,0.21625,1.177193,0.46625,0.21625,0.0,0.71625,0.21625,0.0,0.96625,0.21625,0.823029,0.21625,0.46625,0.0,0.46625,0.46625,1.0,0.71625,0.46625,0.0,0.96625,0.46625,0.0,0.21625,0.71625,0.0,0.46625,0.71625,0.0,0.71625,0.71625,1.0,0.96625,0.71625,0.0,0.21625,0.96625,0.823029,0.46625,0.96625,0.0,0.71625,0.96625,0.0,0.96625,0.96625,4.822807
0.2175,0.2175,1.164491,0.4675,0.2175,0.0,0.7175,0.2175,0.0,0.9675,0.2175,0.794296,0.2175,0.4675,0.0,0.4675,0.4675,1.0,0.7175,0.4675,0.0,0.9675,0.4675,0.0,0.2175,0.7175,0.0,0.4675,0.7175,0.0,0.7175,0.7175,1.0,0.9675,0.7175,0.0,0.2175,0.9675,0.794296,0.4675,0.9675,0.0,0.7175,0.9675,0.0,0.9675,0.9675,4.835509
0.21875,0.21875,1.152241,0.46875,0.21875,0.0,0.71875,0.21875,0.0,0.96875,0.21875,0.765367,0.21875,0.46875,0.0,0.46875,0.46875,1.0,0.71875,0.46875,0.0,0.96875,0.46875,0.0,0.21875,0.71875,0.0,0.46875,0.71875,0.0,0.71875,0.71875,1.0,0.96875,0.71875,0.0,0.21875,0.96875,0.765367,0.46875,0.96875,0.0,0.71875,0.96875,0.0,0.96875,0.96875,4.847759
0.22,0.22,1.140447,0.47,0.22,0.0,0.72,0.22,0.0,0.97,0.22,0.736249,0.22,0.47,0.0,0.47,0.47,1.0,0.72,0.47,0.0,0.97,0.47,0.0,0.22,0.72,0.0,0.47,0.72,0.0,0.72,0.72,1.0,0.97,0.72,0.0,0.22,0.97,0.736249,0.47,0.97,0.0,0.72,0.97,0.0,0.97,0.97,4.859553
0.22125,0.22125,1.129112,0.47125,0.22125,0.0,0.72125,0.22125,0.0,0.97125,0.22125,0.70695,0.22125,0.47125,0.0,0.47125,0.47125,1.0,0.72125,0.47125,0.0,0.97125,0.47125,0.0,0.22125,0.72125,0.0,0.47125,0.72125,0.0,0.72125,0.72125,1.0,0.97125,0.72125,0.0,0.22125,0.97125,0.70695,0.47125,0.97125,0.0,0.72125,0.97125,0.0,0.97125,0.97125,4.870888
0.2225,0.2225,1.118238,0.4725,0.2225,0.0,0.7225,0.2225,0.0,0.9725,0.2225,0.677476,0.2225,0.4725,0.0,0.4725,0.4725,1.0,0.7225,0.4725,0.0,0.9725,0.4725,0.0,0.2225,0.7225,0.0,0.4725,0.7225,0.0,0.7225,0.7225,1.0,0.9725,0.7225,0.0,0.2225,0.9725,0.677476,0.4725,0.9725,0.0,0.7225,0.9725,0.0,0.9725,0.9725,4.881762
0.22375,0.22375,1.107829,0.47375,0.22375,0.0,0.72375,0.22375,0.0,0.97375,0.22375,0.647835,0.22375,0.47375,0.0,0.47375,0.47375,1.0,0.72375,0.47375,0.0,0.97375,0.47375,0.0,0.22375,0.72375,0.0,0.47375,0.72375,0.0,0.72375,0.72375,1.0,0.97375,0.72375,0.0,0.22375,0.97375,0.647835,0.47375,0.97375,0.0,0.72375,0.97375,0.0,0.97375,0.97375,4.892171
0.225,0.225,1.097887,0.475,0.225,0.0,0.725,0.225,0.0,0.975,0.225,0.618034,0.225,0.475,0.0,0.475,0.475,1.0,0.725,0.475,0.0,0.975,0.475,0.0,0.225,0.725,0.0,0.475,0.725,0.0,0.725,0.725,1.0,0.975,0.725,0.0,0.225,0.975,0.618034,0.475,0.975,0.0,0.725,0.975,0.0,0.975,0.975,4.902113
0.22625,0.22625,1.088414,0.47625,0.22625,0.0,0.72625,0.22625,0.0,0.97625,0.22625,0.588081,0.22625,0.47625,0.0,0.47625,0.47625,1.0,0.72625,0.47625,0.0,0.97625,0.47625,0.0,0.22625,0.72625,0.0,0.47625,0.72625,0.0,0.72625,0.72625,1.0,0.97625,0.72625,0.0,0.22625,0.97625,0.588081,0.47625,0.97625,0.0,0.72625,0.97625,0.0,0.97625,0.97625,4.911586
0.2275,0.2275,1.079413,0.4775,0.2275,0.0,0.7275,0.2275,0.0,0.9775,0.2275,0.557982,0.2275,0.4775,0.0,0.4775,0.4775,1.0,0.7275,0.4775,0.0,0.9775,0.4775,0.0,0.2275,0.7275,0.0,0.4775,0.7275,0.0,0.7275,0.7275,1.0,0.9775,0.7275,0.0,0.2275,0.9775,0.557982,0.4775,0.9775,0.0,0.7275,0.9775,0.0,0.9775,0.9775,4.920587
0.22875,0.22875,1.070885,0.47875,0.22875,0.0,0.72875,0.22875,0.0,0.97875,0.22875,0.527746,0.22875,0.47875,0.0,0.47875,0.47875,1.0,0.72875,0.47875,0.0,0.97875,0.47875,0.0,0.22875,0.72875,0.0,0.47875,0.72875,0.0,0.72875,0.72875,1.0,0.97875,0.72875,0.0,0.22875,0.97875,0.527746,0.47875,0.97875,0.0,0.72875,0.97875,0.0,0.97875,0.97875,4.929115
0.23,0.23,1.062834,0.48,0.23,0.0,0.73,0.23,0.0,0.98,0.23,0.49738,0.23,0.48,0.0,0.48,0.48,1.0,0.73,0.48,0.0,0.98,0.48,0.0,0.23,0.73,0.0,0.48,0.73,0.0,0.73,0.73,1.0,0.98,0.73,0.0,0.23,0.98,0.49738,0.48,0.98,0.0,0.73,0.98,0.0,0.98,0.98,4.937166
0.23125,0.23125,1.05526,0.48125,0.23125,0.0,0.73125,0.23125,0.0,0.98125,0.23125,0.466891,0.23125,0.48125,0.0,0.48125,0.48125,1.0,0.73125,0.48125,0.0,0.98125,0.48125,0.0,0.23125,0.73125,0.0,0.48125,0.73125,0.0,0.73125,0.73125,1.0,0.98125,0.73125,0.0,0.23125,0.98125,0.466891,0.48125,0.98125,0.0,0.73125,0.98125,0.0,0.98125,0.98125,4.94474
0.2325,0.2325,1.048166,0.4825,0.2325,0.0,0.7325,0.2325,0.0,0.9825,0.2325,0.436286,0.2325,0.4825,0.0,0.4825,0.4825,1.0,0.7325,0.4825,0.0,0.9825,0.4825,0.0,0.2325,0.7325,0.0,0.4825,0.7325,0.0,0.7325,0.7325,1.0,0.9825,0.7325,0.0,0.2325,0.9825,0.436286,0.4825,0.9825,0.0,0.7325,0.9825,0.0,0.9825,0.9825,4.951834
0.23375,0.23375,1.041554,0.48375,0.23375,0.0,0.73375,0.23375,0.0,0.98375,0.23375,0.405575,0.23375,0.48375,0.0,0.48375,0.48375,1.0,0.73375,0.48375,0.0,0.98375,0.48375,0.0,0.23375,0.73375,0.0,0.48375,0.73375,0.0,0.73375,0.73375,1.0,0.98375,0.73375,0.0,0.23375,0.98375,0.405575,0.48375,0.98375,0.0,0.73375,0.98375,0.0,0.98375,0.98375,4.958446
0.235,0.235,1.035425,0.485,0.235,0.0,0.735,0.235,0.0,0.985,0.235,0.374763,0.235,0.485,0.0,0.485,0.485,1.0,0.735,0.485,0.0,0.985,0.485,0.0,0.235,0.735,0.0,0.485,0.735,0.0,0.735,0.735,1.0,0.985,0.735,0.0,0.235,0.985,0.374763,0.485,0.985,0.0,0.735,0.985,0.0,0.985,0.985,4.964575
0.23625,0.23625,1.029781,0.48625,0.23625,0.0,0.73625,0.23625,0.0,0.98625,0.23625,0.343858,0.23625,0.48625,0.0,0.48625,0.48625,1.0,0.73625,0.48625,0.0,0.98625,0.48625,0.0,0.23625,0.73625,0.0,0.48625,0.73625,0.0,0.73625,0.73625,1.0,0.98625,0.73625,0.0,0.23625,0.98625,0.343858,0.48625,0.98625,0.0,0.73625,0.98625,0.0,0.98625,0.98625,4.970219
0.2375,0.2375,1.024623,0.4875,0.2375,0.0,0.7375,0.2375,0.0,0.9875,0.2375,0.312869,0.2375,0.4875,0.0,0.4875,0.4875,1.0,0.7375,0.4875,0.0,0.9875,0.4875,0.0,0.2375,0.7375,0.0,0.4875,0.7375,0.0,0.7375,0.7375,1.0,0.9875,0.7375,0.0,0.2375,0.9875,0.312869,0.4875,0.9875,0.0,0.7375,0.9875,0.0,0.9875,0.9875,4.975377
0.23875,0.23875,1.019953,0.48875,0.23875,0.0,0.73875,0.23875,0.0,0.98875,0.23875,0.281802,0.23875,0.48875,0.0,0.48875,0.48875,1.0,0.73875,0.48875,0.0,0.98875,0.48875,0.0,0.23875,0.73875,0.0,0.48875,0.73875,0.0,0.73875,0.73875,1.0,0.98875,0.73875,0.0,0.23875,0.98875,0.281802,0.48875,0.98875,0.0,0.73875,0.98875,0.0,0.98875,0.98875,4.980047
0.24,0.24,1.015771,0.49,0.24,0.0,0.74,0.24,0.0,0.99,0.24,0.250666,0.24,0.49,0.0,0.49,0.49,1.0,0.74,0.49,0.0,0.99,0.49,0.0,0.24,0.74,0.0,0.49,0.74,0.0,0.74,0.74,1.0,0.99,0.74,0.0,0.24,0.99,0.250666,0.49,0.99,0.0,0.74,0.99,0.0,0.99,0.99,4.984229
0.24125,0.24125,1.012078,0.49125,0.24125,0.0,0.74125,0.24125,0.0,0.99125,0.24125,0.219469,0.24125,0.49125,0.0,0.49125,0.49125,1.0,0.74125,0.49125,0.0,0.99125,0.49125,0.0,0.24125,0.74125,0.0,0.49125,0.74125,0.0,0.74125,0.74125,1.0,0.99125,0.74125,0.0,0.24125,0.99125,0.219469,0.49125,0.99125,0.0,0.74125,0.99125,0.0,0.99125,0.99125,4.987922
0.2425,0.2425,1.008876,0.4925,0.2425,0.0,0.7425,0.2425,0.0,0.9925,0.2425,0.188217,0.2425,0.4925,0.0,0.4925,0.4925,1.0,0.7425,0.4925,0.0,0.9925,0.4925,0.0,0.2425,0.7425,0.0,0.4925,0.7425,0.0,0.7425,0.7425,1.0,0.9925,0.7425,0.0,0.2425,0.9925,0.188217,0.4925,0.9925,0.0,0.7425,0.9925,0.0,0.9925,0.9925,4.991124
0.24375,0.24375,1.006165,0.49375,0.24375,0.0,0.74375,0.24375,0.0,0.99375,0.24375,0.156918,0.24375,0.49375,0.0,0.49375,0.49375,1.0,0.74375,0.49375,0.0,0.99375,0.49375,0.0,0.24375,0.74375,0.0,0.49375,0.74375,0.0,0.74375,0.74375,1.0,0.99375,0.74375,0.0,0.24375,0.99375,0.156918,0.49375,0.99375,0.0,0.74375,0.99375,0.0,0.99375,0.99375,4.993835
0.245,0.245,1.003947,0.495,0.245,0.0,0.745,0.245,0.0,0.995,0.245,0.125581,0.245,0.495,0.0,0.495,0.495,1.0,0.745,0.495,0.0,0.995,0.495,0.0,0.245,0.745,0.0,0.495,0.745,0.0,0.745,0.745,1.0,0.995,0.745,0.0,0.245,0.995,0.125581,0.495,0.995,0.0,0.745,0.995,0.0,0.995,0.995,4.996053
0.24625,0.24625,1.00222,0.49625,0.24625,0.0,0.74625,0.24625,0.0,0.99625,0.24625,0.094213,0.24625,0.49625,0.0,0.49625,0.49625,1.0,0.74625,0.49625,0.0,0.99625,0.49625,0.0,0.24625,0.74625,0.0,0.49625,0.74625,0.0,0.74625,0.74625,1.0,0.99625,0.74625,0.0,0.24625,0.99625,0.094213,0.49625,0.99625,0.0,0.74625,0.99625,0.0,0.99625,0.99625,4.99778
0.2475,0.2475,1.000987,0.4975,0.2475,0.0,0.7475,0.2475,0.0,0.9975,0.2475,0.062822,0.2475,0.4975,0.0,0.4975,0.4975,1.0,0.7475,0.4975,0.0,0.9975,0.4975,0.0,0.2475,0.7475,0.0,0.4975,0.7475,0.0,0.7475,0.7475,1.0,0.9975,0.7475,0.0,0.2475,0.9975,0.062822,0.4975,0.9975,0.0,0.7475,0.9975,0.0,0.9975,0.9975,4.999013
0.24875,0.24875,1.000247,0.49875,0.24875,0.0,0.74875,0.24875,0.0,0.99875,0.24875,0.031415,0.24875,0.49875,0.0,0.49875,0.49875,1.0,0.74875,0.49875,0.0,0.99875,0.49875,0.0,0.24875,0.74875,0.0,0.49875,0.74875,0.0,0.74875,0.74875,1.0,0.99875,0.74875,0.0,0.24875,0.99875,0.031415,0.49875,0.99875,0.0,0.74875,0.99875,0.0,0.99875,0.99875,4.999753


==> Graphics/pam_spectra.csv <==
var,KL0,KL1,KL2,KL0_sort,KL1_sort,KL2_sort,CL,CL_sort
0.0,5.0,4.999999999999998,5.0,5.000000000000004,4.999999999999998,5.0,5.0,5.0
0.00125,5.0,4.9998532665757915,4.999753264963321,5.0000000000000036,4.9998532665757915,4.999753264963321,4.999753264963321,4.999753264963321
0.0025,5.0,4.99941314653748,4.999013120731464,5.0000000000000036,4.999853266575791,4.999753264963321,4.999013120731464,4.999753264963321
0.00375,5.0,4.99867988062167,4.997779749923939,5.0000000000000036,4.9994131465374805,4.999013120731464,4.997779749923939,4.999013120731464
0.005,5.0,4.997653870168324,4.996053456856544,5.0000000000000036,4.99941314653748,4.999013120731464,4.996053456856544,4.999013120731464
0.00625,4.999999999999998,4.99633567728934,4.993834667466256,5.0000000000000036,4.998679880621671,4.997779749923939,4.993834667466256,4.997779749923939
0.0075,5.000000000000001,4.994726025105005,4.991123929206161,5.0000000000000036,4.99867988062167,4.997779749923939,4.991123929206161,4.997779749923939
0.00875,5.0,4.992825798048576,4.987921910910359,5.000000000000002,4.997653870168324,4.996053456856544,4.987921910910359,4.996053456856544
0.01,5.0,4.990636042239576,4.984229402628955,5.000000000000002,4.997653870168324,4.996053456856544,4.984229402628955,4.996053456856544
0.01125,4.999999999999998,4.988157965926295,4.980047315433115,5.000000000000002,4.99633567728934,4.993834667466256,4.980047315433115,4.993834667466256
0.0125,5.0,4.985392939998212,4.975376681190274,5.000000000000002,4.99633567728934,4.993834667466256,4.9753766811902755,4.993834667466256
0.01375,5.0,4.982342498569083,4.970218652309546,5.000000000000002,4.994726025105005,4.991123929206161,4.970218652309548,4.991123929206161
0.015,5.0,4.9790083396315215,4.964574501457378,5.000000000000002,4.994726025105003,4.991123929206159,4.964574501457378,4.991123929206159
0.01625,5.0,4.975392325784023,4.9584456212435315,5.000000000000002,4.992825798048576,4.987921910910359,4.9584456212435315,4.987921910910359
0.0175,5.0,4.971496485031364,4.951833523877495,5.000000000000002,4.992825798048576,4.987921910910359,4.951833523877495,4.987921910910359
0.01875,5.000000000000001,4.967323011659486,4.944739840795354,5.000000000000002,4.990636042239576,4.984229402628955,4.944739840795354,4.984229402628955
0.02,5.0,4.962874267185898,4.937166322257262,5.000000000000002,4.990636042239576,4.984229402628955,4.937166322257262,4.984229402628955
0.02125,5.0,4.95815278138674,4.929114836915597,5.000000000000002,4.988157965926295,4.980047315433115,4.929114836915597,4.980047315433115
0.0225,5.0,4.953161253401669,4.920587371353886,5.000000000000002,4.988157965926294,4.980047315433115,4.920587371353886,4.980047315433115
0.02375,5.0,4.947902552917668,4.911586029596661,5.000000000000001,4.985392939998212,4.9753766811902755,4.911586029596661,4.9753766811902755
0.025,4.999999999999998,4.942379721432939,4.902113032590307,5.000000000000001,4.985392939998212,4.975376681190274,4.902113032590307,4.9753766811902755
0.02625,5.0,4.936595973601989,4.892170717655088,5.000000000000001,4.982342498569083,4.970218652309548,4.89217071765509,4.970218652309548
0.0275,5.0,4.93055469866284,4.881761537908451,5.000000000000001,4.982342498569083,4.970218652309546,4.881761537908451,4.970218652309548
0.02875,5.000000000000001,4.924259461947426,4.870888061659735,5.000000000000001,4.979008339631523,4.964574501457378,4.870888061659735,4.964574501457378
0.03,5.000000000000002,4.917714006475887,4.859552971776504,5.000000000000001,4.9790083396315215,4.964574501457378,4.859552971776504,4.964574501457378
0.03125,5.0,4.9109222546354525,4.847759065022574,5.000000000000001,4.975392325784023,4.9584456212435315,4.847759065022574,4.9584456212435315
0.0325,5.000000000000001,4.9038883099444215,4.835509251367962,5.000000000000001,4.975392325784023,4.9584456212435315,4.835509251367962,4.9584456212435315
0.03375,5.0,4.896616458901348,4.822806553270889,5.000000000000001,4.971496485031364,4.951833523877495,4.82280655327089,4.951833523877495
0.035,4.999999999999998,4.889111172919479,4.809654104932039,5.000000000000001,4.971496485031364,4.951833523877495,4.809654104932039,4.951833523877495
0.03625,5.000000000000001,4.881377110345983,4.796055151521232,5.000000000000001,4.967323011659486,4.944739840795354,4.796055151521232,4.944739840795354
0.0375,4.999999999999999,4.873419118565139,4.782013048376736,5.000000000000001,4.967323011659486,4.944739840795354,4.782013048376736,4.944739840795354
0.03875,5.0000000000000036,4.865242236184262,4.767531260177387,5.000000000000001,4.9628742671858985,4.937166322257262,4.767531260177387,4.937166322257262
0.04,5.0,4.856851695300483,4.752613360087727,5.000000000000001,4.962874267185898,4.937166322257262,4.752613360087727,4.937166322257262
0.04125,5.0,4.848252923845936,4.737263028876383,5.000000000000001,4.958152781386742,4.929114836915597,4.737263028876383,4.929114836915597
0.0425,5.0,4.839451548008233,4.721484054007887,5.000000000000001,4.95815278138674,4.929114836915597,4.721484054007887,4.929114836915597
0.04375,5.0,4.830453394722163,4.705280328708184,5.000000000000001,4.95316125340167,4.920587371353887,4.705280328708184,4.920587371353887
0.045,5.000000000000002,4.8212644942277585,4.688655851004031,5.000000000000001,4.953161253401669,4.920587371353886,4.688655851004031,4.920587371353886
0.04625,5.000000000000002,4.811891082688714,4.671614722736541,5.000000000000001,4.947902552917668,4.911586029596661,4.671614722736541,4.911586029596661
0.0475,5.0,4.802339604864055,4.654161148549122,5.000000000000001,4.947902552917666,4.911586029596661,4.654161148549123,4.911586029596661
0.04875,5.0,4.792616716824573,4.636299434850047,5.000000000000001,4.94237972143294,4.902113032590307,4.636299434850047,4.902113032590307
0.05,5.000000000000001,4.782729288704053,4.618033988749893,5.000000000000001,4.942379721432939,4.902113032590306,4.618033988749895,4.902113032590306
0.05125,5.0,4.77268440747374,4.599369316974181,5.000000000000001,4.936595973601989,4.89217071765509,4.599369316974181,4.89217071765509
0.0525,5.0,4.762489379726594,4.58031002475138,5.000000000000001,4.936595973601989,4.892170717655088,4.58031002475138,4.89217071765509
0.05375,5.0,4.752151734455897,4.56086081467666,5.000000000000001,4.93055469866284,4.881761537908451,4.56086081467666,4.881761537908451
0.055,5.0,4.741679225810508,4.541026485551578,5.000000000000001,4.93055469866284,4.881761537908451,4.541026485551578,4.881761537908451
0.05625,5.000000000000001,4.73107983580669,4.520811931200062,5.000000000000001,4.924259461947426,4.870888061659735,4.520811931200062,4.870888061659735
0.0575,5.000000000000002,4.720361776973569,4.500222139260918,5.000000000000001,4.924259461947425,4.870888061659734,4.500222139260918,4.870888061659734
0.05875,4.999999999999999,4.709533494906606,4.479262189957219,5.000000000000001,4.917714006475887,4.859552971776504,4.479262189957219,4.859552971776504
0.06,5.0,4.698603670700001,4.4579372548428235,5.0,4.917714006475882,4.859552971776502,4.4579372548428235,4.859552971776502
0.06125,5.000000000000002,4.687581223225642,4.436252595526378,5.0,4.9109222546354525,4.847759065022574,4.436252595526378,4.847759065022574
0.0625,5.0,4.6764753112225375,4.414213562373093,5.0,4.9109222546354525,4.847759065022574,4.414213562373095,4.847759065022574
0.06375,5.0,4.665295335156395,4.391825593184629,5.0,4.903888309944422,4.835509251367963,4.391825593184629,4.835509251367963
0.065,4.999999999999999,4.6540509388050575,4.3690942118573775,5.0,4.9038883099444215,4.835509251367962,4.3690942118573775,4.835509251367962
0.06625,5.0,4.6427520105207,4.346025027019547,5.0,4.896616458901348,4.82280655327089,4.346025027019547,4.82280655327089
0.0675,5.000000000000001,4.631408684114974,4.3226237306473045,5.0,4.896616458901348,4.822806553270889,4.3226237306473045,4.82280655327089
0.06875,4.999999999999997,4.620031339308256,4.298896096660367,5.0,4.889111172919479,4.809654104932039,4.298896096660367,4.809654104932039
0.07,5.0000000000000036,4.608630601678806,4.274847979497379,5.0,4.889111172919479,4.809654104932038,4.274847979497379,4.809654104932038
0.07125,5.0,4.597217342042281,4.25048531267141,5.0,4.881377110345983,4.796055151521232,4.25048531267141,4.796055151521232
0.0725,5.0,4.585802675186409,4.225814107305953,5.0,4.881377110345983,4.796055151521232,4.225814107305953,4.796055151521232
0.07375,4.999999999999999,4.574397957880053,4.200840450651768,5.0,4.873419118565139,4.7820130483767365,4.200840450651768,4.7820130483767365
0.075,5.0,4.563014786070223,4.175570504584947,5.0,4.873419118565139,4.782013048376736,4.175570504584947,4.782013048376736
0.07625,5.000000000000001,4.551664991175123,4.150010504086557,5.0,4.865242236184263,4.767531260177387,4.150010504086557,4.767531260177387
0.0775,5.000000000000004,4.540360635375982,4.124166755704262,5.0,4.865242236184262,4.767531260177385,4.124166755704262,4.767531260177385
0.07875,4.999999999999998,4.529114005805496,4.098045635996264,5.0,4.856851695300483,4.752613360087727,4.098045635996264,4.752613360087727
0.08,5.0,4.517937607526314,4.071653589957993,5.0,4.856851695300483,4.752613360087727,4.071653589957993,4.752613360087727
0.08125,4.999999999999998,4.506844155189086,4.0449971294318985,5.0,4.848252923845936,4.737263028876383,4.0449971294318985,4.737263028876383
0.0825,5.0,4.4958465632569125,4.018082831500742,5.0,4.848252923845936,4.737263028876383,4.018082831500742,4.737263028876383
0.08375,5.0,4.484957934681098,3.9909173368648148,5.0,4.839451548008233,4.721484054007887,3.990917336864815,4.721484054007887
0.085,5.000000000000002,4.47419154791266,3.9635073482034304,5.0,4.839451548008233,4.721484054007887,3.9635073482034304,4.721484054007887
0.08625,4.999999999999998,4.463560842135281,3.935859628521147,5.0,4.8304533947221655,4.705280328708185,3.935859628521147,4.705280328708185
0.0875,5.000000000000002,4.453079400608246,3.9079809994790935,5.0,4.830453394722163,4.705280328708184,3.907980999479094,4.705280328708184
0.08875,5.0,4.442760932013204,3.87987833971183,5.0,4.8212644942277585,4.688655851004031,3.8798783397118304,4.688655851004031
0.09,5.0,4.432619249706004,3.8515585831301453,5.0,4.821264494227758,4.688655851004029,3.8515585831301453,4.688655851004029
0.09125,5.0000000000000036,4.42266824878533,3.8230287172102178,5.0,4.811891082688714,4.671614722736541,3.8230287172102178,4.671614722736541
0.0925,5.0,4.4129218809029656,3.7942957812695615,5.0,4.811891082688712,4.67161472273654,3.7942957812695615,4.67161472273654
0.09375,5.0,4.403394126757115,3.7653668647301792,5.0,4.802339604864055,4.654161148549123,3.7653668647301797,4.654161148549123
0.095,4.999999999999999,4.394098966230022,3.736249105369356,5.0,4.802339604864055,4.654161148549122,3.736249105369356,4.654161148549123
0.09625,5.0,4.385050346154685,3.7069496875585144,5.0,4.792616716824573,4.636299434850047,3.7069496875585144,4.636299434850047
0.0975,5.0000000000000036,4.3762621457223325,3.6774758404905827,5.0,4.792616716824573,4.636299434850047,3.6774758404905827,4.636299434850047
0.09875,5.0,4.367748139573209,3.6478348363962976,5.0,4.782729288704053,4.618033988749895,3.647834836396299,4.618033988749895
0.1,5.0,4.359521958647045,3.618033988749894,5.0,4.782729288704053,4.618033988749893,3.618033988749895,4.618033988749895
0.10125,5.000000000000002,4.35159704890705,3.588080650464608,5.0,4.77268440747374,4.599369316974181,3.588080650464608,4.599369316974181
0.1025,5.0,4.343986628091153,3.5579822120784588,5.0,4.77268440747374,4.599369316974181,3.5579822120784588,4.599369316974181
0.10375,5.0,4.3367036406865855,3.527746099930745,5.0,4.762489379726594,4.58031002475138,3.5277460999307455,4.58031002475138
0.105,5.0,4.329760711367586,3.4973797743297084,5.0,4.762489379726594,4.58031002475138,3.4973797743297097,4.58031002475138
0.10625,4.9999999999999964,4.323170097180424,3.466890727711811,5.0,4.752151734455897,4.56086081467666,3.466890727711811,4.56086081467666
0.1075,5.000000000000001,4.316943638804025,3.4362864827930855,5.0,4.752151734455894,4.56086081467666,3.4362864827930855,4.56086081467666
0.10875,4.999999999999998,4.31109271125691,3.405574590713025,5.0,4.741679225810508,4.541026485551579,3.405574590713025,4.541026485551579
0.11,5.0,4.305628174460971,3.374762629171449,5.0,4.741679225810508,4.541026485551578,3.374762629171449,4.541026485551578
0.11125,4.999999999999998,4.300560324108147,3.343858200558819,5.0,4.73107983580669,4.520811931200062,3.343858200558819,4.520811931200062
0.1125,5.0000000000000036,4.295898843306322,3.312868930080462,5.0,4.731079835806686,4.520811931200061,3.312868930080462,4.520811931200061
0.11375,5.0,4.291652755504057,3.281802463875164,5.0,4.7203617769735695,4.50022213926092,3.281802463875165,4.50022213926092
0.115,5.0,4.28783037920922,3.250666467128608,5.0,4.720361776973569,4.500222139260918,3.250666467128608,4.500222139260918
0.11625,5.000000000000002,4.284439285022634,3.2194686221820903,5.0,4.7095334949066086,4.47926218995722,3.2194686221820903,4.47926218995722
0.1175,4.999999999999999,4.2814862555042055,3.188216626637029,5.0,4.709533494906606,4.479262189957219,3.188216626637029,4.479262189957219
0.11875,5.000000000000001,4.278977248374307,3.1569181914556896,5.0,4.698603670700001,4.4579372548428235,3.15691819145569,4.4579372548428235
0.12,5.0,4.276917363527854,3.125581039058627,5.0,4.698603670699999,4.457937254842823,3.125581039058627,4.457937254842823
0.12125,4.999999999999998,4.275310814301966,3.094212901419285,5.0,4.687581223225644,4.436252595526378,3.094212901419285,4.436252595526378
0.1225,5.0000000000000036,4.274160903391131,3.062821518156257,5.0,4.687581223225642,4.436252595526378,3.062821518156257,4.436252595526378
0.12375,5.0,4.273470003747059,3.031414634623641,5.0,4.6764753112225375,4.414213562373095,3.031414634623641,4.414213562373095
0.125,5.000000000000001,4.273239544735164,3.0000000000000004,5.0,4.6764753112225375,4.414213562373093,3.0000000000000004,4.414213562373095
0.12625,5.0,4.273470003747061,3.0314146346236406,5.0,4.665295335156395,4.391825593184629,2.9685853653763594,4.391825593184629
0.1275,4.999999999999998,4.274160903391128,3.0628215181562553,5.0,4.665295335156395,4.391825593184629,2.9371784818437434,4.391825593184629
0.12875,5.000000000000001,4.275310814301967,3.0942129014192865,5.0,4.654050938805059,4.369094211857378,2.905787098580715,4.369094211857378
0.13,5.0,4.276917363527854,3.125581039058627,5.0,4.6540509388050575,4.3690942118573775,2.8744189609413735,4.3690942118573775
0.13125,5.0,4.278977248374307,3.15691819145569,5.0,4.6427520105207,4.346025027019547,2.8430818085443104,4.346025027019547
0.1325,5.000000000000002,4.281486255504209,3.1882166266370304,5.0,4.6427520105207,4.346025027019547,2.811783373362971,4.346025027019547
0.13375,5.000000000000001,4.2844392850226365,3.2194686221820916,5.0,4.631408684114974,4.3226237306473045,2.7805313778179093,4.3226237306473045
0.135,5.0,4.287830379209219,3.250666467128609,5.0,4.631408684114973,4.3226237306473045,2.7493335328713915,4.3226237306473045
0.13625,5.0,4.291652755504057,3.281802463875165,5.0,4.620031339308256,4.298896096660368,2.7181975361248347,4.298896096660368
0.1375,4.999999999999998,4.29589884330632,3.31286893008046,5.0,4.620031339308255,4.298896096660367,2.6871310699195377,4.298896096660367
0.13875,5.000000000000001,4.300560324108149,3.34385820055882,5.0,4.608630601678806,4.274847979497379,2.6561417994411807,4.274847979497379
0.14,5.0,4.305628174460971,3.37476262917145,5.0,4.608630601678805,4.274847979497379,2.6252373708285504,4.274847979497379
0.14125,5.0,4.311092711256909,3.4055745907130244,5.0,4.597217342042281,4.25048531267141,2.5944254092869756,4.25048531267141
0.1425,5.0,4.316943638804023,3.436286482793084,5.0,4.597217342042281,4.25048531267141,2.5637135172069154,4.25048531267141
0.14375,5.000000000000002,4.323170097180425,3.4668907277118124,5.0,4.585802675186409,4.225814107305953,2.53310927228819,4.225814107305953
0.145,5.0,4.3297607113675864,3.4973797743297097,5.0,4.585802675186409,4.225814107305953,2.5026202256702907,4.225814107305953
0.14625,5.0,4.3367036406865855,3.5277460999307455,5.0,4.574397957880053,4.200840450651768,2.4722539000692545,4.200840450651768
0.1475,5.0,4.343986628091151,3.5579822120784574,5.0,4.574397957880053,4.200840450651768,2.442017787921542,4.200840450651768
0.14875,4.999999999999999,4.351597048907048,3.5880806504646063,5.0,4.563014786070224,4.175570504584947,2.4119193495353923,4.175570504584947
0.15,5.0,4.359521958647044,3.618033988749895,5.0,4.563014786070223,4.175570504584947,2.381966011250105,4.175570504584947
0.15125,5.0,4.367748139573208,3.647834836396299,5.0,4.551664991175123,4.150010504086557,2.3521651636037015,4.150010504086557
0.1525,5.0,4.376262145722331,3.677475840490582,5.0,4.551664991175122,4.1500105040865565,2.3225241595094173,4.1500105040865565
0.15375,5.000000000000001,4.385050346154685,3.7069496875585157,5.0,4.540360635375982,4.124166755704262,2.293050312441486,4.124166755704262
0.155,5.0,4.3940989662300245,3.7362491053693567,5.0,4.540360635375978,4.124166755704261,2.263750894630644,4.124166755704261
0.15625,5.0,4.403394126757115,3.7653668647301797,5.0,4.529114005805496,4.098045635996264,2.2346331352698208,4.098045635996264
0.1575,5.0,4.412921880902966,3.7942957812695606,5.0,4.529114005805496,4.098045635996264,2.205704218730439,4.098045635996264
0.15875,4.999999999999999,4.422668248785328,3.823028717210216,5.0,4.5179376075263145,4.071653589957994,2.1769712827897827,4.071653589957994
0.16,5.0,4.432619249706004,3.851558583130146,5.0,4.517937607526314,4.071653589957993,2.1484414168698542,4.071653589957993
0.16125,5.0,4.442760932013204,3.8798783397118304,5.0,4.506844155189086,4.0449971294318985,2.1201216602881696,4.0449971294318985
0.1625,5.0,4.453079400608248,3.9079809994790935,5.0,4.506844155189085,4.044997129431897,2.0920190005209065,4.044997129431897
0.16375,5.000000000000002,4.463560842135282,3.9358596285211482,5.0,4.4958465632569125,4.018082831500742,2.0641403714788535,4.018082831500742
0.165,5.0,4.474191547912661,3.9635073482034313,5.0,4.4958465632569125,4.018082831500742,2.036492651796569,4.018082831500742
0.16625,5.0,4.484957934681098,3.990917336864815,5.0,4.484957934681098,3.990917336864815,2.0090826631351852,3.990917336864815
0.1675,5.0,4.4958465632569125,4.018082831500742,5.0,4.484957934681098,3.9909173368648148,1.9819171684992574,3.990917336864815
0.16875,4.999999999999999,4.506844155189085,4.044997129431897,5.0,4.474191547912661,3.9635073482034313,1.9550028705681024,3.9635073482034313
0.17,5.0,4.5179376075263145,4.071653589957994,5.0,4.47419154791266,3.9635073482034304,1.9283464100420065,3.9635073482034304
0.17125,5.0,4.529114005805496,4.098045635996264,5.0,4.463560842135282,3.9358596285211482,1.9019543640037364,3.9358596285211482
0.1725,5.0,4.540360635375978,4.124166755704261,5.0,4.463560842135281,3.935859628521147,1.8758332442957393,3.935859628521147
0.17375,5.0,4.551664991175122,4.1500105040865565,5.0,4.453079400608248,3.9079809994790935,1.8499894959134435,3.907980999479094
0.175,5.000000000000001,4.563014786070224,4.175570504584947,5.0,4.453079400608246,3.9079809994790935,1.824429495415054,3.9079809994790935
0.17625,5.0,4.574397957880053,4.200840450651768,5.0,4.442760932013204,3.8798783397118304,1.7991595493482322,3.8798783397118304
0.1775,5.0,4.585802675186409,4.225814107305953,5.0,4.442760932013204,3.87987833971183,1.7741858926940473,3.8798783397118304
0.17875,5.0,4.597217342042281,4.25048531267141,5.0,4.432619249706004,3.851558583130146,1.74951468732859,3.851558583130146
0.18,4.999999999999999,4.608630601678805,4.274847979497379,5.0,4.432619249706004,3.8515585831301453,1.7251520205026205,3.8515585831301453
0.18125,5.0,4.620031339308255,4.298896096660368,5.0,4.42266824878533,3.8230287172102178,1.7011039033396327,3.8230287172102178
0.1825,5.000000000000001,4.631408684114973,4.3226237306473045,5.0,4.422668248785328,3.823028717210216,1.6773762693526966,3.823028717210216
0.18375,5.0,4.6427520105207,4.346025027019547,5.0,4.412921880902966,3.7942957812695615,1.6539749729804538,3.7942957812695615
0.185,5.0,4.654050938805059,4.369094211857378,5.0,4.4129218809029656,3.7942957812695606,1.6309057881426225,3.7942957812695606
0.18625,5.000000000000001,4.665295335156395,4.391825593184629,5.0,4.403394126757115,3.7653668647301797,1.6081744068153712,3.7653668647301797
0.1875,5.0,4.6764753112225375,4.414213562373095,5.0,4.403394126757115,3.7653668647301792,1.585786437626905,3.7653668647301797
0.18875,5.000000000000001,4.687581223225644,4.436252595526378,5.0,4.3940989662300245,3.7362491053693567,1.5637474044736224,3.7362491053693567
0.19,5.0,4.698603670699999,4.457937254842823,5.0,4.394098966230022,3.736249105369356,1.5420627451571773,3.736249105369356
0.19125,5.0,4.7095334949066086,4.47926218995722,5.0,4.385050346154685,3.7069496875585157,1.5207378100427804,3.7069496875585157
0.1925,5.000000000000001,4.7203617769735695,4.50022213926092,5.0,4.385050346154685,3.7069496875585144,1.499777860739081,3.7069496875585144
0.19375,4.999999999999999,4.731079835806686,4.520811931200061,5.0,4.3762621457223325,3.6774758404905827,1.4791880687999384,3.6774758404905827
0.195,5.0,4.741679225810508,4.541026485551579,5.0,4.376262145722331,3.677475840490582,1.458973514448422,3.677475840490582
0.19625,5.0,4.752151734455894,4.56086081467666,5.0,4.367748139573209,3.647834836396299,1.4391391853233402,3.647834836396299
0.1975,5.0,4.762489379726594,4.58031002475138,5.0,4.367748139573208,3.6478348363962976,1.4196899752486192,3.647834836396299
0.19875,5.000000000000001,4.77268440747374,4.599369316974181,5.0,4.359521958647045,3.618033988749895,1.400630683025819,3.618033988749895
0.2,5.000000000000001,4.782729288704053,4.618033988749895,5.0,4.359521958647044,3.618033988749894,1.381966011250105,3.618033988749895
0.20125,5.0,4.792616716824573,4.636299434850047,5.0,4.35159704890705,3.588080650464608,1.3637005651499527,3.588080650464608
0.2025,5.0,4.802339604864055,4.654161148549123,5.0,4.351597048907048,3.5880806504646063,1.3458388514508761,3.5880806504646063
0.20375,5.0,4.811891082688712,4.67161472273654,5.0,4.343986628091153,3.5579822120784588,1.32838527726346,3.5579822120784588
0.205,4.999999999999999,4.821264494227758,4.688655851004029,5.0,4.343986628091151,3.5579822120784574,1.3113441489959703,3.5579822120784574
0.20625,5.000000000000001,4.8304533947221655,4.705280328708185,5.0,4.3367036406865855,3.5277460999307455,1.2947196712918156,3.5277460999307455
0.2075,5.0,4.839451548008233,4.721484054007887,5.0,4.3367036406865855,3.527746099930745,1.278515945992113,3.5277460999307455
0.20875,5.0,4.848252923845936,4.737263028876383,5.0,4.3297607113675864,3.4973797743297097,1.2627369711236178,3.4973797743297097
0.21,5.0,4.856851695300483,4.752613360087727,4.999999999999999,4.329760711367586,3.4973797743297084,1.247386639912273,3.4973797743297097
0.21125,4.999999999999999,4.865242236184263,4.767531260177385,4.999999999999999,4.323170097180425,3.4668907277118124,1.2324687398226133,3.4668907277118124
0.2125,5.000000000000001,4.873419118565139,4.7820130483767365,4.999999999999999,4.323170097180424,3.466890727711811,1.2179869516232644,3.466890727711811
0.21375,5.000000000000001,4.881377110345983,4.796055151521232,4.999999999999999,4.316943638804025,3.4362864827930855,1.203944848478769,3.4362864827930855
0.215,5.0,4.889111172919479,4.809654104932038,4.999999999999999,4.316943638804023,3.436286482793084,1.1903458950679613,3.436286482793084
0.21625,4.999999999999999,4.896616458901348,4.82280655327089,4.999999999999999,4.31109271125691,3.405574590713025,1.1771934467291094,3.405574590713025
0.2175,5.000000000000001,4.903888309944422,4.835509251367963,4.999999999999999,4.311092711256909,3.4055745907130244,1.1644907486320377,3.4055745907130244
0.21875,5.0,4.9109222546354525,4.847759065022574,4.999999999999999,4.305628174460971,3.37476262917145,1.1522409349774265,3.37476262917145
0.22,4.999999999999999,4.917714006475882,4.859552971776502,4.999999999999999,4.305628174460971,3.374762629171449,1.1404470282234973,3.374762629171449
0.22125,5.0,4.924259461947425,4.870888061659734,4.999999999999999,4.300560324108149,3.34385820055882,1.1291119383402655,3.34385820055882
0.2225,5.0,4.93055469866284,4.881761537908451,4.999999999999999,4.300560324108147,3.343858200558819,1.118238462091549,3.343858200558819
0.22375,5.0,4.936595973601989,4.89217071765509,4.999999999999999,4.295898843306322,3.312868930080462,1.1078292823449094,3.312868930080462
0.225,4.999999999999999,4.94237972143294,4.902113032590306,4.999999999999999,4.29589884330632,3.31286893008046,1.097886967409693,3.31286893008046
0.22625,5.0,4.947902552917666,4.911586029596661,4.999999999999999,4.291652755504057,3.281802463875165,1.0884139704033398,3.281802463875165
0.2275,5.0,4.95316125340167,4.920587371353887,4.999999999999999,4.291652755504057,3.281802463875164,1.0794126286461139,3.281802463875165
0.22875,5.0,4.958152781386742,4.929114836915597,4.999999999999999,4.28783037920922,3.250666467128609,1.0708851630844038,3.250666467128609
0.23,5.0,4.9628742671858985,4.937166322257262,4.999999999999999,4.287830379209219,3.250666467128608,1.0628336777427378,3.250666467128608
0.23125,5.000000000000001,4.967323011659486,4.944739840795354,4.999999999999999,4.2844392850226365,3.2194686221820916,1.0552601592046469,3.2194686221820916
0.2325,5.0,4.971496485031364,4.951833523877495,4.999999999999998,4.284439285022634,3.2194686221820903,1.0481664761225051,3.2194686221820903
0.23375,5.0,4.975392325784023,4.9584456212435315,4.999999999999998,4.281486255504209,3.1882166266370304,1.0415543787564683,3.1882166266370304
0.235,5.0,4.979008339631523,4.964574501457378,4.999999999999998,4.2814862555042055,3.188216626637029,1.0354254985426228,3.188216626637029
0.23625,5.0,4.982342498569083,4.970218652309548,4.999999999999998,4.278977248374307,3.15691819145569,1.0297813476904523,3.15691819145569
0.2375,5.0,4.985392939998212,4.9753766811902755,4.999999999999998,4.278977248374307,3.1569181914556896,1.0246233188097247,3.15691819145569
0.23875,5.0,4.988157965926294,4.980047315433115,4.999999999999998,4.276917363527854,3.125581039058627,1.019952684566885,3.125581039058627
0.24,5.0,4.990636042239576,4.984229402628955,4.999999999999998,4.276917363527854,3.125581039058627,1.0157705973710445,3.125581039058627
0.24125,5.0,4.992825798048576,4.987921910910359,4.999999999999998,4.275310814301967,3.0942129014192865,1.0120780890896408,3.0942129014192865
0.2425,4.999999999999999,4.994726025105003,4.991123929206159,4.999999999999998,4.275310814301966,3.094212901419285,1.00887607079384,3.094212901419285
0.24375,5.0,4.99633567728934,4.993834667466256,4.999999999999998,4.274160903391131,3.062821518156257,1.006165332533744,3.062821518156257
0.245,5.0,4.997653870168324,4.996053456856544,4.999999999999998,4.274160903391128,3.0628215181562553,1.0039465431434569,3.0628215181562553
0.24625,5.0,4.998679880621671,4.997779749923939,4.999999999999998,4.273470003747061,3.031414634623641,1.0022202500760602,3.031414634623641
0.2475,5.000000000000001,4.9994131465374805,4.999013120731464,4.999999999999997,4.273470003747059,3.0314146346236406,1.0009868792685368,3.0314146346236406
0.24875,4.999999999999999,4.999853266575791,4.999753264963321,4.9999999999999964,4.273239544735164,3.0000000000000004,1.0002467350366788,3.0000000000000004
0.25,1.0,1.0,1.0,1.0000000000000013,1.7267604552648372,2.9999999999999996,1.0,3.0000000000000004
0.25125,1.0,1.0001467334242085,1.0002467350366788,1.0000000000000007,1.7265299962529392,2.9685853653763594,1.0,2.9685853653763594
0.2525,1.0,1.0005868534625202,1.0009868792685368,1.0000000000000007,1.726529996252939,2.9685853653763594,1.0,2.9685853653763594
0.25375,1.0000000000000002,1.001320119378328,1.0022202500760602,1.0000000000000007,1.7258390966088712,2.9371784818437447,1.0,2.9371784818437447
0.255,1.0,1.002346129831677,1.0039465431434569,1.0000000000000007,1.7258390966088704,2.9371784818437434,1.0,2.9371784818437434
0.25625,1.0,1.003664322710659,1.006165332533744,1.0000000000000007,1.7246891856980335,2.905787098580715,1.0,2.905787098580715
0.2575,1.0,1.0052739748949957,1.00887607079384,1.0000000000000004,1.7246891856980335,2.9057870985807144,1.0,2.9057870985807144
0.25875,1.0,1.0071742019514236,1.0120780890896408,1.0000000000000004,1.7230826364721463,2.8744189609413735,1.0,2.8744189609413735
0.26,1.0,1.0093639577604239,1.0157705973710445,1.0000000000000004,1.7230826364721463,2.8744189609413735,1.0,2.8744189609413735
0.26125,1.0,1.0118420340737053,1.0199526845668847,1.0000000000000004,1.7210227516256935,2.8430818085443113,1.0,2.8430818085443113
0.2625,1.0,1.014607060001788,1.0246233188097245,1.0000000000000004,1.7210227516256933,2.8430818085443104,1.0,2.8430818085443104
0.26375,1.0,1.0176575014309175,1.0297813476904523,1.0000000000000004,1.718513744495794,2.811783373362971,1.0,2.811783373362971
0.265,1.0,1.0209916603684774,1.0354254985426228,1.0000000000000004,1.7185137444957927,2.81178337336297,1.0,2.81178337336297
0.26625,1.0,1.0246076742159769,1.0415543787564683,1.0000000000000004,1.7155607149773648,2.7805313778179093,1.0,2.7805313778179093
0.2675,1.0,1.0285035149686361,1.0481664761225051,1.0000000000000004,1.715560714977364,2.780531377817909,1.0,2.780531377817909
0.26875,1.0,1.0326769883405136,1.055260159204647,1.0000000000000004,1.712169620790781,2.7493335328713915,1.0,2.7493335328713915
0.27,1.0,1.0371257328141021,1.062833677742738,1.0000000000000004,1.7121696207907808,2.7493335328713915,1.0,2.7493335328713915
0.27125,1.0000000000000002,1.0418472186132584,1.0708851630844038,1.0000000000000004,1.708347244495943,2.718197536124835,1.0,2.718197536124835
0.2725,1.0,1.0468387465983302,1.0794126286461139,1.0000000000000004,1.7083472444959424,2.718197536124834,1.0,2.7181975361248347
0.27375,1.0,1.052097447082334,1.0884139704033402,1.0000000000000004,1.7041011566936792,2.6871310699195394,1.0,2.6871310699195394
0.275,1.0,1.0576202785670596,1.0978869674096932,1.0000000000000002,1.7041011566936777,2.6871310699195377,1.0,2.6871310699195377
0.27625,1.0,1.0634040263980111,1.1078292823449094,1.0000000000000002,1.6994396758918517,2.6561417994411802,1.0,2.6561417994411807
0.2775,1.0,1.06944530133716,1.118238462091549,1.0000000000000002,1.699439675891851,2.65614179944118,1.0,2.6561417994411802
0.27875,1.0,1.0757405380525749,1.129111938340266,1.0000000000000002,1.694371825539029,2.6252373708285504,1.0,2.6252373708285504
0.28,1.0,1.0822859935241174,1.1404470282234977,1.0000000000000002,1.6943718255390285,2.6252373708285504,1.0,2.6252373708285504
0.28125,1.0,1.0890777453645475,1.1522409349774265,1.0000000000000002,1.6889072887430912,2.5944254092869756,1.0,2.5944254092869756
0.2825,1.0,1.0961116900555776,1.1644907486320373,1.0000000000000002,1.6889072887430907,2.5944254092869756,1.0,2.5944254092869756
0.28375,1.0,1.1033835410986517,1.1771934467291092,1.0000000000000002,1.6830563611959777,2.5637135172069163,1.0,2.5637135172069163
0.285,1.0000000000000002,1.1108888270805206,1.1903458950679613,1.0000000000000002,1.6830563611959763,2.5637135172069154,1.0,2.5637135172069154
0.28625,1.0,1.1186228896540185,1.203944848478769,1.0000000000000002,1.676829902819577,2.53310927228819,1.0,2.53310927228819
0.2875,1.0,1.1265808814348615,1.217986951623264,1.0000000000000002,1.6768299028195757,2.533109272288188,1.0,2.533109272288188
0.28875,1.0,1.1347577638157358,1.2324687398226128,1.0000000000000002,1.6702392886324144,2.5026202256702907,1.0,2.5026202256702907
0.29,1.0,1.143148304699517,1.247386639912273,1.0000000000000002,1.6702392886324138,2.5026202256702903,1.0,2.5026202256702903
0.29125,1.0,1.1517470761540638,1.2627369711236178,1.0000000000000002,1.6632963593134145,2.4722539000692545,1.0,2.4722539000692545
0.2925,1.0000000000000002,1.1605484519917666,1.2785159459921125,1.0000000000000002,1.663296359313414,2.4722539000692545,1.0,2.4722539000692545
0.29375,1.0,1.1695466052778352,1.2947196712918152,1.0000000000000002,1.6560133719088492,2.442017787921542,1.0,2.442017787921542
0.295,1.0,1.1787355057722415,1.3113441489959703,1.0000000000000002,1.656013371908849,2.442017787921542,1.0,2.442017787921542
0.29625,1.0,1.188108917311288,1.32838527726346,1.0000000000000002,1.6484029510929517,2.4119193495353937,1.0,2.4119193495353937
0.2975,1.0,1.197660395135945,1.3458388514508761,1.0000000000000002,1.6484029510929514,2.4119193495353923,1.0,2.4119193495353923
0.29875,1.0,1.2073832831754268,1.3637005651499527,1.0000000000000002,1.6404780413529547,2.381966011250105,1.0,2.381966011250105
0.3,1.0,1.2172707112959473,1.3819660112501058,1.0000000000000002,1.6404780413529538,2.3819660112501047,1.0,2.3819660112501047
0.30125,1.0000000000000004,1.2273155925262609,1.4006306830258195,1.0000000000000002,1.6322518604267926,2.3521651636037015,1.0,2.3521651636037015
0.3025,1.0,1.2375106202734063,1.4196899752486192,1.0000000000000002,1.6322518604267926,2.3521651636037006,1.0,2.3521651636037015
0.30375,1.0,1.2478482655441063,1.4391391853233402,1.0000000000000002,1.6237378542776695,2.3225241595094186,1.0,2.3225241595094186
0.305,1.0,1.258320774189493,1.4589735144484224,1.0000000000000002,1.6237378542776688,2.3225241595094173,1.0,2.3225241595094173
0.30625,1.0,1.268920164193313,1.4791880687999388,1.0,1.6149496538453172,2.293050312441486,1.0,2.293050312441486
0.3075,1.0,1.2796382230264312,1.499777860739081,1.0,1.6149496538453156,2.2930503124414843,1.0,2.2930503124414843
0.30875,1.0,1.290466505093391,1.5207378100427804,1.0,1.605901033769976,2.263750894630644,1.0,2.263750894630644
0.31,1.0000000000000002,1.3013963293000017,1.542062745157178,1.0,1.6059010337699757,2.2637508946306433,1.0,2.2637508946306433
0.31125,1.0,1.3124187767743578,1.5637474044736233,1.0,1.5966058732428856,2.2346331352698208,1.0,2.2346331352698208
0.3125,1.0,1.323524688777463,1.585786437626905,1.0,1.596605873242885,2.23463313526982,1.0,2.2346331352698208
0.31375,1.0,1.3347046648436054,1.6081744068153707,1.0,1.587078119097034,2.2057042187304394,1.0,2.2057042187304394
0.315,1.0,1.3459490611949414,1.6309057881426217,1.0,1.5870781190970336,2.205704218730439,1.0,2.205704218730439
0.31625,1.0000000000000004,1.3572479894793008,1.6539749729804538,1.0,1.5773317512146714,2.1769712827897836,1.0,2.1769712827897836
0.3175,1.0,1.368591315885027,1.6773762693526966,1.0,1.577331751214671,2.1769712827897827,1.0,2.1769712827897827
0.31875,1.0,1.3799686606917452,1.7011039033396322,1.0,1.5673807502939965,2.1484414168698542,1.0,2.1484414168698542
0.32,1.0,1.3913693983211952,1.7251520205026218,1.0,1.5673807502939965,2.1484414168698533,1.0,2.1484414168698542
0.32125,1.0,1.4027826579577194,1.74951468732859,1.0,1.5572390679867962,2.1201216602881696,1.0,2.1201216602881696
0.3225,1.0,1.4141973248135908,1.7741858926940473,1.0,1.557239067986796,2.1201216602881696,1.0,2.1201216602881696
0.32375,1.0,1.4256020421199465,1.7991595493482313,1.0,1.5469205993917527,2.0920190005209074,1.0,2.0920190005209074
0.325,1.0,1.436985213929777,1.8244294954150533,1.0,1.5469205993917514,2.0920190005209065,1.0,2.0920190005209065
0.32625,1.0,1.4483350088248776,1.8499894959134435,1.0,1.53643915786472,2.0641403714788535,1.0,2.0641403714788535
0.3275,1.0000000000000002,1.459639364624022,1.8758332442957393,1.0,1.5364391578647192,2.064140371478852,1.0,2.064140371478852
0.32875,1.0000000000000002,1.4708859941945038,1.9019543640037364,1.0,1.5258084520873392,2.036492651796569,1.0,2.036492651796569
0.33,1.0000000000000002,1.4820623924736858,1.9283464100420065,1.0,1.5258084520873392,2.036492651796569,1.0,2.036492651796569
0.33125,1.0000000000000002,1.4931558448109157,1.9550028705681033,1.0,1.5150420653189023,2.0090826631351852,1.0,2.0090826631351852
0.3325,1.0,1.5041534367430873,1.9819171684992583,1.0,1.515042065318902,2.0090826631351852,1.0,2.0090826631351852
0.33375,1.0000000000000002,1.515042065318902,2.0090826631351852,1.0,1.5041534367430873,1.9819171684992583,1.0,1.9819171684992583
0.335,1.0,1.5258084520873392,2.036492651796569,1.0,1.5041534367430862,1.9819171684992574,1.0,1.9819171684992574
0.33625,1.0,1.5364391578647192,2.064140371478852,1.0,1.4931558448109157,1.9550028705681033,1.0,1.9550028705681033
0.3375,1.0000000000000002,1.5469205993917527,2.0920190005209074,1.0,1.4931558448109148,1.9550028705681024,1.0,1.9550028705681024
0.33875,1.0,1.557239067986796,2.1201216602881696,1.0,1.482062392473686,1.9283464100420065,1.0,1.9283464100420065
0.34,1.0,1.5673807502939965,2.1484414168698542,1.0,1.4820623924736858,1.9283464100420065,1.0,1.9283464100420065
0.34125,1.0000000000000004,1.5773317512146714,2.1769712827897836,1.0,1.4708859941945038,1.9019543640037364,1.0,1.9019543640037364
0.3425,1.0,1.5870781190970336,2.2057042187304394,1.0,1.4708859941945038,1.9019543640037364,1.0,1.9019543640037364
0.34375,1.0,1.5966058732428856,2.2346331352698208,1.0,1.459639364624022,1.8758332442957393,1.0,1.8758332442957393
0.345,1.0,1.6059010337699757,2.2637508946306433,1.0,1.459639364624022,1.8758332442957393,1.0,1.8758332442957393
0.34625,1.0,1.6149496538453156,2.2930503124414843,1.0,1.4483350088248776,1.8499894959134435,1.0,1.8499894959134435
0.3475,1.0000000000000007,1.6237378542776695,2.3225241595094186,1.0,1.4483350088248776,1.8499894959134435,1.0,1.8499894959134435
0.34875,1.0,1.6322518604267926,2.3521651636037015,1.0,1.4369852139297776,1.824429495415054,1.0,1.824429495415054
0.35,1.0,1.6404780413529547,2.3819660112501047,1.0,1.436985213929777,1.8244294954150533,1.0,1.8244294954150533
0.35125,1.0,1.6484029510929517,2.4119193495353937,1.0,1.4256020421199467,1.7991595493482322,1.0,1.7991595493482322
0.3525,1.0,1.656013371908849,2.442017787921542,1.0,1.4256020421199465,1.7991595493482313,1.0,1.7991595493482313
0.35375,1.0000000000000002,1.663296359313414,2.4722539000692545,1.0,1.4141973248135908,1.7741858926940473,1.0,1.7741858926940473
0.355,1.0000000000000007,1.6702392886324138,2.5026202256702903,1.0,1.4141973248135908,1.7741858926940473,1.0,1.7741858926940473
0.35625,1.0,1.6768299028195757,2.533109272288188,1.0,1.4027826579577194,1.74951468732859,1.0,1.74951468732859
0.3575,1.0000000000000002,1.6830563611959777,2.5637135172069163,1.0,1.4027826579577187,1.74951468732859,1.0,1.74951468732859
0.35875,1.0,1.6889072887430912,2.5944254092869756,1.0,1.3913693983211952,1.7251520205026218,1.0,1.7251520205026218
0.36,1.0,1.694371825539029,2.6252373708285504,1.0,1.3913693983211943,1.7251520205026205,1.0,1.7251520205026205
0.36125,1.0,1.699439675891851,2.6561417994411802,1.0,1.3799686606917456,1.7011039033396327,1.0,1.7011039033396327
0.3625,1.0000000000000002,1.7041011566936792,2.6871310699195394,1.0,1.3799686606917452,1.7011039033396322,1.0,1.7011039033396322
0.36375,1.0,1.708347244495943,2.718197536124835,1.0,1.368591315885027,1.6773762693526966,1.0,1.6773762693526966
0.365,1.0,1.7121696207907808,2.7493335328713915,1.0,1.368591315885027,1.6773762693526963,1.0,1.6773762693526966
0.36625,1.0000000000000002,1.715560714977364,2.780531377817909,1.0,1.3572479894793008,1.6539749729804538,1.0,1.6539749729804538
0.3675,1.0,1.7185137444957927,2.81178337336297,1.0,1.3572479894793008,1.6539749729804538,1.0,1.6539749729804538
0.36875,1.0,1.7210227516256935,2.8430818085443113,1.0,1.3459490611949416,1.6309057881426225,1.0,1.6309057881426225
0.37,1.0,1.7230826364721463,2.8744189609413735,1.0,1.3459490611949414,1.6309057881426217,1.0,1.6309057881426217
0.37125,1.0,1.7246891856980335,2.9057870985807144,1.0,1.3347046648436054,1.6081744068153712,1.0,1.6081744068153712
0.3725,1.0000000000000007,1.7258390966088712,2.9371784818437447,1.0,1.3347046648436054,1.6081744068153707,1.0,1.6081744068153707
0.37375,1.0000000000000002,1.7265299962529392,2.9685853653763594,1.0,1.323524688777463,1.585786437626905,1.0,1.585786437626905
0.375,1.0,1.7267604552648372,2.9999999999999996,1.0,1.323524688777463,1.5857864376269046,1.0,1.585786437626905
0.37625,1.0,1.726529996252939,2.9685853653763594,1.0,1.3124187767743578,1.5637474044736233,1.0,1.5637474044736233
0.3775,1.0,1.7258390966088704,2.9371784818437434,1.0,1.3124187767743565,1.5637474044736224,1.0,1.5637474044736224
0.37875,1.0,1.7246891856980335,2.905787098580715,1.0,1.3013963293000017,1.542062745157178,1.0,1.542062745157178
0.38,1.0,1.7230826364721463,2.8744189609413735,1.0,1.3013963293000015,1.5420627451571773,1.0,1.5420627451571773
0.38125,1.0,1.7210227516256933,2.8430818085443104,1.0,1.2904665050933914,1.5207378100427804,1.0,1.5207378100427804
0.3825,1.0,1.718513744495794,2.811783373362971,1.0,1.290466505093391,1.5207378100427804,1.0,1.5207378100427804
0.38375,1.0,1.7155607149773648,2.7805313778179093,1.0,1.2796382230264312,1.499777860739081,1.0,1.499777860739081
0.385,1.0000000000000002,1.712169620790781,2.7493335328713915,1.0,1.2796382230264312,1.4997778607390808,1.0,1.499777860739081
0.38625,1.0,1.7083472444959424,2.718197536124834,1.0,1.2689201641933132,1.4791880687999388,1.0,1.4791880687999388
0.3875,1.0,1.7041011566936777,2.6871310699195377,1.0,1.268920164193313,1.4791880687999384,1.0,1.4791880687999384
0.38875,1.0000000000000004,1.6994396758918517,2.65614179944118,1.0,1.258320774189493,1.4589735144484224,1.0,1.4589735144484224
0.39,1.0,1.6943718255390285,2.6252373708285504,1.0,1.2583207741894928,1.458973514448422,1.0,1.458973514448422
0.39125,1.0,1.6889072887430907,2.5944254092869756,1.0,1.2478482655441063,1.4391391853233402,1.0,1.4391391853233402
0.3925,1.0,1.6830563611959763,2.5637135172069154,1.0,1.2478482655441063,1.4391391853233402,1.0,1.4391391853233402
0.39375,1.0000000000000004,1.676829902819577,2.53310927228819,1.0,1.2375106202734063,1.4196899752486192,1.0,1.4196899752486192
0.395,1.0,1.6702392886324144,2.5026202256702907,1.0,1.2375106202734063,1.4196899752486192,1.0,1.4196899752486192
0.39625,1.0,1.6632963593134145,2.4722539000692545,1.0,1.2273155925262609,1.4006306830258195,1.0,1.4006306830258195
0.3975,1.0,1.6560133719088492,2.442017787921542,1.0,1.2273155925262609,1.400630683025819,1.0,1.400630683025819
0.39875,1.0,1.6484029510929514,2.4119193495353923,1.0,1.2172707112959473,1.3819660112501058,1.0,1.3819660112501058
0.4,1.0,1.6404780413529538,2.381966011250105,1.0,1.217270711295947,1.381966011250105,1.0,1.381966011250105
0.40125,1.0000000000000002,1.6322518604267926,2.3521651636037006,1.0,1.2073832831754268,1.3637005651499527,1.0,1.3637005651499527
0.4025,1.0000000000000004,1.6237378542776688,2.3225241595094173,1.0,1.2073832831754268,1.3637005651499527,1.0,1.3637005651499527
0.40375,1.0,1.6149496538453172,2.293050312441486,1.0,1.197660395135945,1.3458388514508761,1.0,1.3458388514508761
0.405,1.0,1.605901033769976,2.263750894630644,1.0,1.197660395135945,1.3458388514508757,1.0,1.3458388514508761
0.40625,1.0,1.596605873242885,2.23463313526982,1.0,1.1881089173112882,1.3283852772634601,1.0,1.32838527726346
0.4075,1.0,1.587078119097034,2.205704218730439,1.0,1.188108917311288,1.32838527726346,1.0,1.32838527726346
0.40875,1.0,1.577331751214671,2.1769712827897827,1.0,1.1787355057722415,1.3113441489959703,1.0,1.3113441489959703
0.41,1.0,1.5673807502939965,2.1484414168698533,1.0,1.1787355057722415,1.3113441489959698,1.0,1.3113441489959703
0.41125,1.0,1.5572390679867962,2.1201216602881696,1.0,1.1695466052778358,1.2947196712918156,1.0,1.2947196712918156
0.4125,1.0,1.5469205993917514,2.0920190005209065,1.0,1.1695466052778352,1.2947196712918152,1.0,1.2947196712918152
0.41375,1.0000000000000002,1.53643915786472,2.0641403714788535,1.0,1.1605484519917673,1.278515945992113,1.0,1.278515945992113
0.415,1.0,1.5258084520873392,2.036492651796569,1.0,1.1605484519917666,1.2785159459921125,1.0,1.2785159459921125
0.41625,1.0000000000000004,1.5150420653189023,2.0090826631351852,1.0,1.1517470761540638,1.2627369711236178,1.0,1.2627369711236178
0.4175,1.0,1.5041534367430862,1.9819171684992574,1.0,1.1517470761540638,1.2627369711236178,1.0,1.2627369711236178
0.41875,1.0,1.4931558448109148,1.9550028705681024,1.0,1.143148304699517,1.247386639912273,1.0,1.247386639912273
0.42,1.0000000000000002,1.482062392473686,1.9283464100420065,1.0,1.143148304699517,1.247386639912273,1.0,1.247386639912273
0.42125,1.0,1.4708859941945038,1.9019543640037364,1.0,1.134757763815736,1.2324687398226133,1.0,1.2324687398226133
0.4225,1.0,1.459639364624022,1.8758332442957393,1.0,1.1347577638157358,1.2324687398226128,1.0,1.2324687398226128
0.42375,1.0,1.4483350088248776,1.8499894959134435,1.0,1.1265808814348621,1.2179869516232644,1.0,1.2179869516232644
0.425,1.0000000000000004,1.4369852139297776,1.824429495415054,1.0,1.1265808814348615,1.217986951623264,1.0,1.217986951623264
0.42625,1.0000000000000007,1.4256020421199467,1.7991595493482322,1.0,1.1186228896540185,1.203944848478769,1.0,1.203944848478769
0.4275,1.0,1.4141973248135908,1.7741858926940473,1.0,1.1186228896540185,1.203944848478769,1.0,1.203944848478769
0.42875,1.0,1.4027826579577187,1.74951468732859,1.0,1.1108888270805206,1.1903458950679613,1.0,1.1903458950679613
0.43,1.0,1.3913693983211943,1.7251520205026205,1.0,1.1108888270805206,1.1903458950679613,1.0,1.1903458950679613
0.43125,1.0,1.3799686606917456,1.7011039033396327,1.0,1.1033835410986528,1.1771934467291094,1.0,1.1771934467291094
0.4325,1.0,1.368591315885027,1.6773762693526963,1.0,1.1033835410986517,1.1771934467291092,1.0,1.1771934467291092
0.43375,1.0000000000000004,1.3572479894793008,1.6539749729804538,1.0,1.0961116900555787,1.1644907486320377,1.0,1.1644907486320377
0.435,1.0000000000000002,1.3459490611949416,1.6309057881426225,1.0,1.0961116900555776,1.1644907486320373,1.0,1.1644907486320373
0.43625,1.0000000000000004,1.3347046648436054,1.6081744068153712,1.0,1.0890777453645475,1.1522409349774265,1.0,1.1522409349774265
0.4375,1.0,1.323524688777463,1.5857864376269046,1.0,1.0890777453645475,1.1522409349774265,1.0,1.1522409349774265
0.43875,1.0,1.3124187767743565,1.5637474044736224,1.0,1.0822859935241178,1.1404470282234977,1.0,1.1404470282234977
0.44,1.0,1.3013963293000015,1.5420627451571773,1.0,1.0822859935241174,1.1404470282234973,1.0,1.1404470282234973
0.44125,1.0,1.2904665050933914,1.5207378100427804,1.0,1.0757405380525749,1.129111938340266,1.0,1.129111938340266
0.4425,1.0,1.2796382230264312,1.4997778607390808,1.0,1.0757405380525742,1.1291119383402655,1.0,1.1291119383402655
0.44375,1.0,1.2689201641933132,1.4791880687999384,1.0,1.06944530133716,1.118238462091549,1.0,1.118238462091549
0.445,1.0000000000000013,1.2583207741894928,1.458973514448422,1.0,1.0694453013371594,1.1182384620915489,1.0,1.118238462091549
0.44625,1.0,1.2478482655441063,1.4391391853233402,1.0,1.0634040263980111,1.1078292823449094,1.0,1.1078292823449094
0.4475,1.0,1.2375106202734063,1.4196899752486192,1.0,1.0634040263980111,1.107829282344909,1.0,1.1078292823449094
0.44875,1.0,1.2273155925262609,1.400630683025819,1.0,1.0576202785670596,1.0978869674096932,1.0,1.0978869674096932
0.45,1.0,1.217270711295947,1.381966011250105,1.0,1.0576202785670594,1.097886967409693,1.0,1.097886967409693
0.45125,1.0,1.2073832831754268,1.3637005651499527,1.0,1.0520974470823343,1.0884139704033402,1.0,1.0884139704033402
0.4525,1.0,1.197660395135945,1.3458388514508757,1.0,1.052097447082334,1.0884139704033398,1.0,1.0884139704033398
0.45375,1.0000000000000004,1.1881089173112882,1.3283852772634601,1.0,1.0468387465983302,1.0794126286461139,1.0,1.0794126286461139
0.455,1.0,1.1787355057722415,1.3113441489959698,1.0,1.0468387465983302,1.0794126286461139,1.0,1.0794126286461139
0.45625,1.0,1.1695466052778358,1.2947196712918156,1.0,1.0418472186132584,1.0708851630844038,1.0,1.0708851630844038
0.4575,1.0000000000000004,1.1605484519917673,1.278515945992113,1.0,1.0418472186132581,1.0708851630844038,1.0,1.0708851630844038
0.45875,1.0,1.1517470761540638,1.2627369711236178,1.0,1.0371257328141021,1.062833677742738,1.0,1.062833677742738
0.46,1.0,1.143148304699517,1.247386639912273,1.0,1.0371257328141015,1.0628336777427378,1.0,1.0628336777427378
0.46125,1.0,1.134757763815736,1.2324687398226133,1.0,1.0326769883405138,1.055260159204647,1.0,1.055260159204647
0.4625,1.0000000000000004,1.1265808814348621,1.2179869516232644,1.0,1.0326769883405136,1.0552601592046469,1.0,1.0552601592046469
0.46375,1.0,1.1186228896540185,1.203944848478769,1.0,1.0285035149686361,1.0481664761225051,1.0,1.0481664761225051
0.465,1.0,1.1108888270805206,1.1903458950679613,1.0,1.0285035149686361,1.0481664761225051,1.0,1.0481664761225051
0.46625,1.0,1.1033835410986528,1.1771934467291094,1.0,1.024607674215977,1.0415543787564685,1.0,1.0415543787564683
0.4675,1.0000000000000004,1.0961116900555787,1.1644907486320377,1.0,1.0246076742159769,1.0415543787564683,1.0,1.0415543787564683
0.46875,1.0,1.0890777453645475,1.1522409349774265,1.0,1.0209916603684774,1.0354254985426228,1.0,1.0354254985426228
0.47,1.0,1.0822859935241178,1.1404470282234973,1.0,1.020991660368477,1.0354254985426228,1.0,1.0354254985426228
0.47125,1.0,1.0757405380525742,1.1291119383402655,1.0,1.0176575014309175,1.0297813476904523,1.0,1.0297813476904523
0.4725,1.0,1.0694453013371594,1.1182384620915489,1.0,1.0176575014309175,1.0297813476904518,1.0,1.0297813476904523
0.47375,1.0,1.0634040263980111,1.107829282344909,1.0,1.014607060001788,1.0246233188097247,1.0,1.0246233188097247
0.475,1.0,1.0576202785670594,1.097886967409693,1.0,1.0146070600017876,1.0246233188097245,1.0,1.0246233188097245
0.47625,1.0000000000000007,1.0520974470823343,1.0884139704033398,1.0,1.0118420340737058,1.019952684566885,1.0,1.019952684566885
0.4775,1.0,1.0468387465983302,1.0794126286461139,1.0,1.0118420340737053,1.0199526845668847,1.0,1.0199526845668847
0.47875,1.0000000000000002,1.0418472186132581,1.0708851630844038,1.0,1.0093639577604239,1.0157705973710445,1.0,1.0157705973710445
0.48,1.0,1.0371257328141015,1.0628336777427378,1.0,1.0093639577604239,1.0157705973710445,1.0,1.0157705973710445
0.48125,1.0,1.0326769883405138,1.0552601592046469,1.0,1.0071742019514236,1.0120780890896408,1.0,1.0120780890896408
0.4825,1.0,1.0285035149686361,1.0481664761225051,1.0,1.0071742019514236,1.0120780890896408,1.0,1.0120780890896408
0.48375,1.0000000000000002,1.024607674215977,1.0415543787564685,1.0,1.0052739748949957,1.00887607079384,1.0,1.00887607079384
0.485,1.0,1.020991660368477,1.0354254985426228,1.0,1.0052739748949953,1.00887607079384,1.0,1.00887607079384
0.48625,1.0,1.0176575014309175,1.0297813476904518,1.0,1.0036643227106594,1.006165332533744,1.0,1.006165332533744
0.4875,1.0,1.0146070600017876,1.0246233188097247,1.0,1.003664322710659,1.006165332533744,1.0,1.006165332533744
0.48875,1.0000000000000002,1.0118420340737058,1.019952684566885,1.0,1.002346129831677,1.0039465431434569,1.0,1.0039465431434569
0.49,1.0,1.0093639577604239,1.0157705973710445,1.0,1.002346129831677,1.0039465431434569,1.0,1.0039465431434569
0.49125,1.0,1.0071742019514236,1.0120780890896408,1.0,1.001320119378328,1.0022202500760602,1.0,1.0022202500760602
0.4925,1.0,1.0052739748949953,1.00887607079384,1.0,1.001320119378328,1.0022202500760602,1.0,1.0022202500760602
0.49375,1.0,1.0036643227106594,1.006165332533744,1.0,1.0005868534625202,1.0009868792685368,1.0,1.0009868792685368
0.495,1.0,1.002346129831677,1.0039465431434569,1.0,1.00058685346252,1.0009868792685368,1.0,1.0009868792685368
0.49625,1.0000000000000002,1.001320119378328,1.0022202500760602,1.0,1.000146733424209,1.0002467350366788,1.0,1.0002467350366788
0.4975,1.0,1.00058685346252,1.0009868792685368,1.0,1.0001467334242085,1.0002467350366788,1.0,1.0002467350366788
0.49875,1.0,1.000146733424209,1.0002467350366788,1.0,1.0000000000000004,1.0,1.0,1.0
0.5,1.0,1.0,0.9999999999999994,1.0,1.0,1.0,1.0,1.0
0.50125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5025,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.50375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.505,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.50625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5075,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.50875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.51,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.51125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.51375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.515,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.51625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5175,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.51875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.52,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.52125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5225,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.52375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.525,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.52625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5275,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.52875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.53,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.53125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5325,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.53375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.535,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.53625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.53875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.54,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.54125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5425,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.54375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.545,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.54625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5475,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.54875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.55,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.55125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5525,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.55375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.555,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.55625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5575,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.55875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.56,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.56125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.56375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.565,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.56625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5675,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.56875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.57,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.57125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5725,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.57375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.575,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.57625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5775,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.57875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.58,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.58125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5825,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.58375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.585,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.58625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.58875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.59,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.59125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5925,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.59375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.595,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.59625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.5975,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.59875,1.0,1.0000000000000004,1.0,1.0,1.0,1.0,1.0,1.0
0.6,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.60125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6025,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.60375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.605,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.60625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6075,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.60875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.61,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.61125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.61375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.615,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.61625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6175,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.61875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.62,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.62125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6225,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.62375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.62625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6275,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.62875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.63,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.63125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6325,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.63375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.635,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.63625,1.0,1.0,0.9999999999999999,1.0,1.0,1.0,1.0,1.0
0.6375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.63875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.64,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.64125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6425,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.64375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.645,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.64625,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6475,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.64875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.65,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.65125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6525,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.65375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.655,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.65625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6575,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.65875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.66,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.66125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.66375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.665,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.66625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6675,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.66875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.67,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.67125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6725,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.67375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.675,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.67625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6775,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.67875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.68,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.68125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6825,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.68375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.685,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.68625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.68875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.69,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.69125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6925,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.69375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.695,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.69625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.6975,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.69875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.70125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7025,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.70375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.705,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.70625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7075,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.70875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.71,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.71125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.71375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.715,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.71625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7175,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.71875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.72,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.72125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7225,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.72375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.725,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.72625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7275,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.72875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.73,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.73125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7325,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.73375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.735,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.73625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.73875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.74,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.74125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7425,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.74375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.745,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.74625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.7475,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.74875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.75,1.0,1.0,0.9999999999999983,1.0,1.0,1.0,1.0,1.0
0.75125,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.0002467350366788,1.0
0.7525,1.0,1.0,1.0,1.0,1.0,1.0,1.0009868792685368,1.0
0.75375,1.0,0.9999999999999998,1.0,1.0,1.0,1.0,1.0022202500760602,1.0
0.755,1.0,1.0,1.0,1.0,1.0,1.0,1.0039465431434569,1.0
0.75625,0.9999999999999998,0.9999999999999998,1.0,1.0,1.0,1.0,1.006165332533744,1.0
0.7575,1.0,1.0,1.0,1.0,1.0,1.0,1.00887607079384,1.0
0.75875,1.0,1.0,1.0,1.0,1.0,1.0,1.0120780890896408,1.0
0.76,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.0157705973710445,1.0
0.76125,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.0199526845668847,1.0
0.7625,1.0,1.0,0.9999999999999993,1.0,1.0,1.0,1.0246233188097245,1.0
0.76375,0.9999999999999999,1.0,0.9999999999999998,1.0,1.0,1.0,1.0297813476904523,1.0
0.765,1.0,0.9999999999999998,1.0,1.0,1.0,1.0,1.0354254985426228,1.0
0.76625,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.0415543787564683,1.0
0.7675,1.0,1.0,1.0,1.0,1.0,1.0,1.0481664761225051,1.0
0.76875,0.9999999999999999,0.9999999999999998,1.0,1.0,1.0,1.0,1.055260159204647,1.0
0.77,1.0,1.0,1.0,1.0,1.0,1.0,1.062833677742738,1.0
0.77125,1.0,0.9999999999999998,1.0,1.0,1.0,1.0,1.0708851630844038,1.0
0.7725,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.0794126286461139,1.0
0.77375,1.0,1.0,1.0,1.0,1.0,1.0,1.0884139704033402,1.0
0.775,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.0978869674096932,1.0
0.77625,0.9999999999999998,1.0,0.9999999999999993,1.0,1.0,1.0,1.1078292823449094,1.0
0.7775,1.0,1.0,1.0,1.0,1.0,1.0,1.118238462091549,1.0
0.77875,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.129111938340266,1.0
0.78,1.0,1.0,1.0,1.0,1.0,1.0,1.1404470282234977,1.0
0.78125,1.0,1.0,1.0,1.0,1.0,1.0,1.1522409349774265,1.0
0.7825,1.0,1.0,1.0,1.0,1.0,1.0,1.1644907486320373,1.0
0.78375,0.9999999999999999,1.0,0.9999999999999998,1.0,1.0,1.0,1.1771934467291092,1.0
0.785,0.9999999999999992,1.0,1.0,1.0,1.0,1.0,1.1903458950679613,1.0
0.78625,1.0,1.0,1.0,1.0,1.0,1.0,1.203944848478769,1.0
0.7875,1.0,1.0,1.0,1.0,1.0,1.0,1.217986951623264,1.0
0.78875,1.0,1.0,1.0,1.0,1.0,1.0,1.2324687398226128,1.0
0.79,0.9999999999999998,1.0,1.0,1.0,1.0,1.0,1.247386639912273,1.0
0.79125,1.0,1.0,1.0,1.0,1.0,1.0,1.2627369711236178,1.0
0.7925,1.0,1.0,1.0,1.0,1.0,1.0,1.2785159459921125,1.0
0.79375,1.0,0.9999999999999998,1.0,1.0,1.0,1.0,1.2947196712918152,1.0
0.795,1.0,1.0,1.0,1.0,1.0,1.0,1.3113441489959703,1.0
0.79625,1.0,1.0,1.0,1.0,1.0,1.0,1.32838527726346,1.0
0.7975,1.0,1.0,0.9999999999999998,1.0,1.0,1.0,1.3458388514508761,1.0
0.79875,0.9999999999999998,1.0,1.0,1.0,1.0,1.0,1.3637005651499527,1.0
0.8,0.9999999999999999,1.0,0.9999999999999998,1.0,1.0,1.0,1.3819660112501058,1.0
0.80125,1.0,1.0,1.0,1.0,1.0,1.0,1.4006306830258195,1.0
0.8025,1.0,1.0,1.0,1.0,1.0,1.0,1.4196899752486192,1.0
0.80375,1.0,1.0,1.0,1.0,1.0,1.0,1.4391391853233402,1.0
0.805,1.0,1.0,1.0,1.0,1.0,1.0,1.4589735144484224,1.0
0.80625,1.0,1.0,1.0,1.0,1.0,1.0,1.4791880687999388,1.0
0.8075,1.0,1.0,1.0,1.0,1.0,1.0,1.499777860739081,1.0
0.80875,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.5207378100427804,1.0
0.81,1.0,1.0,1.0,1.0,1.0,1.0,1.542062745157178,1.0
0.81125,0.9999999999999999,0.9999999999999998,1.0,1.0,1.0,1.0,1.5637474044736233,1.0
0.8125,1.0,1.0,0.9999999999999993,1.0,1.0,1.0,1.585786437626905,1.0
0.81375,1.0,1.0,1.0,1.0,1.0,1.0,1.6081744068153707,1.0
0.815,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.6309057881426217,1.0
0.81625,1.0,1.0,1.0,1.0,1.0,1.0,1.6539749729804538,1.0
0.8175,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.6773762693526966,1.0
0.81875,0.9999999999999998,1.0,1.0,1.0,1.0,1.0,1.7011039033396322,1.0
0.82,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.7251520205026218,1.0
0.82125,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.74951468732859,1.0
0.8225,1.0,1.0,1.0,1.0,1.0,1.0,1.7741858926940473,1.0
0.82375,0.9999999999999998,1.0,1.0,1.0,1.0,1.0,1.7991595493482313,1.0
0.825,1.0,1.0,1.0,1.0,1.0,1.0,1.8244294954150533,1.0
0.82625,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.8499894959134435,1.0
0.8275,1.0,1.0,1.0,1.0,1.0,1.0,1.8758332442957393,1.0
0.82875,0.9999999999999988,1.0,1.0,1.0,1.0,1.0,1.9019543640037364,1.0
0.83,1.0,1.0,1.0,1.0,1.0,1.0,1.9283464100420065,1.0
0.83125,1.0,1.0,1.0,1.0,1.0,1.0,1.9550028705681033,1.0
0.8325,1.0,1.0,1.0,1.0,1.0,1.0,1.9819171684992583,1.0
0.83375,0.9999999999999994,0.9999999999999996,0.9999999999999996,1.0,1.0,1.0,2.0090826631351852,1.0
0.835,1.0,1.0,1.0,1.0,1.0,1.0,2.036492651796569,1.0
0.83625,0.9999999999999998,1.0,1.0,1.0,1.0,1.0,2.064140371478852,1.0
0.8375,1.0,1.0,0.9999999999999996,1.0,1.0,1.0,2.0920190005209074,1.0
0.83875,0.9999999999999994,0.9999999999999996,0.9999999999999996,1.0,1.0,1.0,2.1201216602881696,1.0
0.84,1.0,1.0,1.0,1.0,1.0,1.0,2.1484414168698542,1.0
0.84125,1.0,1.0,1.0,1.0,1.0,1.0,2.1769712827897836,1.0
0.8425,0.9999999999999998,1.0,1.0,1.0,1.0,1.0,2.2057042187304394,1.0
0.84375,0.9999999999999994,0.9999999999999998,0.9999999999999998,1.0,1.0,1.0,2.2346331352698208,1.0
0.845,0.9999999999999996,1.0,1.0,1.0,1.0,1.0,2.2637508946306433,1.0
0.84625,0.9999999999999996,1.0,1.0,1.0,1.0,1.0,2.2930503124414843,1.0
0.8475,1.0,1.0,1.0,1.0,1.0,1.0,2.3225241595094186,1.0
0.84875,0.9999999999999982,1.0,0.9999999999999989,1.0,1.0,1.0,2.3521651636037015,1.0
0.85,0.9999999999999998,1.0,0.9999999999999998,1.0,1.0,1.0,2.3819660112501047,1.0
0.85125,1.0,1.0,1.0,1.0,1.0,1.0,2.4119193495353937,1.0
0.8525,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,2.442017787921542,1.0
0.85375,0.9999999999999993,0.9999999999999996,0.9999999999999996,1.0,1.0,1.0,2.4722539000692545,1.0
0.855,0.9999999999999998,0.9999999999999989,0.9999999999999989,1.0,1.0,1.0,2.5026202256702903,1.0
0.85625,0.9999999999999997,1.0,1.0,1.0,1.0,1.0,2.533109272288188,1.0
0.8575,1.0,1.0,1.0,1.0,1.0,1.0,2.5637135172069163,1.0
0.85875,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,2.5944254092869756,1.0
0.86,1.0,1.0,1.0,1.0,1.0,1.0,2.6252373708285504,1.0
0.86125,0.9999999999999994,1.0,1.0,1.0,1.0,1.0,2.6561417994411802,1.0
0.8625,1.0,1.0,1.0,1.0,1.0,1.0,2.6871310699195394,1.0
0.86375,0.9999999999999999,1.0,0.9999999999999998,1.0,1.0,1.0,2.718197536124835,1.0
0.865,1.0,1.0,1.0,1.0,1.0,1.0,2.7493335328713915,1.0
0.86625,1.0,1.0,1.0,1.0,1.0,1.0,2.780531377817909,1.0
0.8675,0.9999999999999994,1.0,1.0,1.0,1.0,1.0,2.81178337336297,1.0
0.86875,0.9999999999999994,0.9999999999999996,0.9999999999999996,1.0,1.0,1.0,2.8430818085443113,1.0
0.87,1.0,1.0,1.0,1.0,1.0,1.0,2.8744189609413735,1.0
0.87125,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,2.9057870985807144,1.0
0.8725,1.0,1.0,1.0,1.0,1.0,1.0,2.9371784818437447,1.0
0.87375,1.0,1.0,1.0,1.0,1.0,1.0,2.9685853653763594,1.0
0.875,0.9999999999999993,0.9999999999999996,0.9999999999999998,1.0,1.0,1.0,3.0000000000000004,1.0
0.87625,1.0,1.0,1.0,1.0,1.0,1.0,3.0314146346236406,1.0
0.8775,0.9999999999999998,1.0,1.0,1.0,1.0,1.0,3.0628215181562553,1.0
0.87875,0.9999999999999993,1.0,1.0,1.0,1.0,1.0,3.0942129014192865,1.0
0.88,1.0,1.0,1.0,1.0,1.0,1.0,3.125581039058627,1.0
0.88125,0.9999999999999996,1.0,1.0,1.0,1.0,1.0,3.15691819145569,1.0
0.8825,1.0,1.0,1.0,1.0,1.0,1.0,3.1882166266370304,1.0
0.88375,0.9999999999999996,1.0,1.0,1.0,1.0,1.0,3.2194686221820916,1.0
0.885,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.250666467128609,1.0
0.88625,1.0,1.0,0.9999999999999996,0.9999999999999999,1.0,1.0,3.281802463875165,1.0
0.8875,0.9999999999999991,1.0,1.0,0.9999999999999999,1.0,1.0,3.31286893008046,1.0
0.88875,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.34385820055882,1.0
0.89,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.37476262917145,1.0
0.89125,0.9999999999999999,1.0,1.0,0.9999999999999999,1.0,1.0,3.4055745907130244,1.0
0.8925,0.9999999999999996,1.0,1.0,0.9999999999999999,1.0,1.0,3.436286482793084,1.0
0.89375,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.4668907277118124,1.0
0.895,0.9999999999999996,1.0,1.0,0.9999999999999999,1.0,1.0,3.4973797743297097,1.0
0.89625,0.9999999999999987,1.0,1.0,0.9999999999999999,1.0,1.0,3.5277460999307455,1.0
0.8975,0.9999999999999993,1.0,1.0,0.9999999999999999,1.0,1.0,3.5579822120784574,1.0
0.89875,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.5880806504646063,1.0
0.9,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.618033988749895,1.0
0.90125,0.999999999999999,1.0,1.0,0.9999999999999999,1.0,1.0,3.647834836396299,1.0
0.9025,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.677475840490582,1.0
0.90375,0.9999999999999998,1.0,1.0,0.9999999999999999,1.0,1.0,3.7069496875585157,1.0
0.905,0.9999999999999996,1.0,1.0,0.9999999999999999,1.0,1.0,3.7362491053693567,1.0
0.90625,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.7653668647301797,1.0
0.9075,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.7942957812695606,1.0
0.90875,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.823028717210216,1.0
0.91,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.851558583130146,1.0
0.91125,0.9999999999999999,1.0,1.0,0.9999999999999999,1.0,1.0,3.8798783397118304,1.0
0.9125,0.9999999999999996,1.0,1.0,0.9999999999999999,1.0,1.0,3.9079809994790935,1.0
0.91375,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.9358596285211482,1.0
0.915,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.9635073482034313,1.0
0.91625,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,3.990917336864815,1.0
0.9175,1.0,1.0,1.0,0.9999999999999999,1.0,1.0,4.018082831500742,1.0
0.91875,0.9999999999999998,1.0,1.0,0.9999999999999999,1.0,1.0,4.044997129431897,1.0
0.92,1.0,1.0,1.0,0.9999999999999998,1.0,1.0,4.071653589957994,1.0
0.92125,0.9999999999999992,1.0,1.0,0.9999999999999998,1.0,1.0,4.098045635996264,1.0
0.9225,0.9999999999999999,1.0,1.0,0.9999999999999998,1.0,1.0,4.124166755704261,1.0
0.92375,0.9999999999999998,1.0,1.0,0.9999999999999998,1.0,1.0,4.1500105040865565,1.0
0.925,1.0,1.0,1.0,0.9999999999999998,1.0,1.0,4.175570504584947,1.0
0.92625,1.0,1.0,1.0,0.9999999999999998,1.0,1.0,4.200840450651768,1.0
0.9275,1.0,1.0,1.0,0.9999999999999998,1.0,1.0,4.225814107305953,1.0
0.92875,1.0,0.9999999999999996,1.0,0.9999999999999998,1.0,1.0,4.25048531267141,1.0
0.93,0.9999999999999993,1.0,1.0,0.9999999999999998,1.0,1.0,4.274847979497379,1.0
0.93125,0.9999999999999996,1.0,1.0,0.9999999999999998,1.0,1.0,4.298896096660368,1.0
0.9325,0.9999999999999994,0.9999999999999998,0.9999999999999998,0.9999999999999998,1.0,1.0,4.3226237306473045,1.0
0.93375,1.0,1.0,1.0,0.9999999999999998,1.0,1.0,4.346025027019547,1.0
0.935,1.0,1.0,1.0,0.9999999999999998,1.0,1.0,4.369094211857378,1.0
0.93625,1.0,1.0,1.0,0.9999999999999998,1.0,1.0,4.391825593184629,1.0
0.9375,1.0,1.0,0.9999999999999996,0.9999999999999998,1.0,1.0,4.414213562373095,1.0
0.93875,0.9999999999999993,1.0,1.0,0.9999999999999998,1.0,1.0,4.436252595526378,1.0
0.94,0.9999999999999998,1.0,1.0,0.9999999999999998,1.0,1.0,4.457937254842823,1.0
0.94125,1.0,1.0,1.0,0.9999999999999998,1.0,1.0,4.47926218995722,1.0
0.9425,0.9999999999999997,0.9999999999999998,0.9999999999999998,0.9999999999999998,1.0,1.0,4.50022213926092,1.0
0.94375,1.0,1.0,1.0,0.9999999999999998,1.0,1.0,4.520811931200061,1.0
0.945,1.0,1.0,1.0,0.9999999999999998,1.0,1.0,4.541026485551579,1.0
0.94625,1.0,1.0,1.0,0.9999999999999998,1.0,1.0,4.56086081467666,1.0
0.9475,1.0,1.0,1.0,0.9999999999999998,1.0,1.0,4.58031002475138,1.0
0.94875,0.9999999999999996,1.0,1.0,0.9999999999999997,1.0,1.0,4.599369316974181,1.0
0.95,0.9999999999999998,1.0,1.0,0.9999999999999997,1.0,1.0,4.618033988749895,1.0
0.95125,0.9999999999999998,1.0,1.0,0.9999999999999997,1.0,1.0,4.636299434850047,1.0
0.9525,1.0,1.0,0.9999999999999996,0.9999999999999997,1.0,1.0,4.654161148549123,1.0
0.95375,0.9999999999999997,0.9999999999999997,0.9999999999999997,0.9999999999999996,1.0,1.0,4.67161472273654,1.0
0.955,1.0,1.0,0.9999999999999996,0.9999999999999996,1.0,1.0,4.688655851004029,1.0
0.95625,1.0,1.0,1.0,0.9999999999999996,1.0,1.0,4.705280328708185,1.0
0.9575,1.0,1.0,1.0,0.9999999999999996,1.0,1.0,4.721484054007887,1.0
0.95875,1.0,1.0,1.0,0.9999999999999996,1.0,1.0,4.737263028876383,1.0
0.96,0.9999999999999998,1.0,1.0,0.9999999999999996,1.0,0.9999999999999999,4.752613360087727,1.0
0.96125,0.9999999999999998,1.0,1.0,0.9999999999999996,1.0,0.9999999999999998,4.767531260177385,1.0
0.9625,1.0,1.0,1.0,0.9999999999999996,1.0,0.9999999999999998,4.7820130483767365,1.0
0.96375,1.0,1.0,1.0,0.9999999999999996,1.0,0.9999999999999998,4.796055151521232,1.0
0.965,0.9999999999999992,1.0,1.0,0.9999999999999996,1.0,0.9999999999999998,4.809654104932038,1.0
0.96625,0.9999999999999996,1.0,1.0,0.9999999999999996,1.0,0.9999999999999998,4.82280655327089,1.0
0.9675,1.0,1.0,1.0,0.9999999999999996,1.0,0.9999999999999998,4.835509251367963,1.0
0.96875,1.0,1.0,1.0,0.9999999999999996,1.0,0.9999999999999998,4.847759065022574,1.0
0.97,1.0,1.0,1.0,0.9999999999999996,1.0,0.9999999999999998,4.859552971776502,1.0
0.97125,0.9999999999999996,1.0,1.0,0.9999999999999996,0.9999999999999998,0.9999999999999998,4.870888061659734,1.0
0.9725,0.9999999999999996,0.9999999999999998,0.9999999999999998,0.9999999999999996,0.9999999999999998,0.9999999999999998,4.881761537908451,1.0
0.97375,0.9999999999999998,1.0,0.9999999999999996,0.9999999999999994,0.9999999999999998,0.9999999999999998,4.89217071765509,1.0
0.975,0.9999999999999998,1.0,1.0,0.9999999999999994,0.9999999999999998,0.9999999999999997,4.902113032590306,1.0
0.97625,1.0,1.0,1.0,0.9999999999999994,0.9999999999999998,0.9999999999999997,4.911586029596661,1.0
0.9775,1.0,1.0,1.0,0.9999999999999994,0.9999999999999998,0.9999999999999996,4.920587371353887,1.0
0.97875,1.0,0.9999999999999996,1.0,0.9999999999999994,0.9999999999999998,0.9999999999999996,4.929114836915597,1.0
0.98,1.0,1.0,1.0,0.9999999999999994,0.9999999999999998,0.9999999999999996,4.937166322257262,1.0
0.98125,0.9999999999999998,1.0,1.0,0.9999999999999994,0.9999999999999998,0.9999999999999996,4.944739840795354,1.0
0.9825,1.0,1.0,1.0,0.9999999999999993,0.9999999999999998,0.9999999999999996,4.951833523877495,1.0
0.98375,0.9999999999999997,0.9999999999999997,0.9999999999999997,0.9999999999999993,0.9999999999999998,0.9999999999999996,4.9584456212435315,1.0
0.985,1.0,0.9999999999999996,1.0,0.9999999999999993,0.9999999999999997,0.9999999999999996,4.964574501457378,1.0
0.98625,0.9999999999999999,1.0,0.9999999999999996,0.9999999999999993,0.9999999999999997,0.9999999999999996,4.970218652309548,1.0
0.9875,0.9999999999999998,1.0,1.0,0.9999999999999993,0.9999999999999996,0.9999999999999996,4.9753766811902755,1.0
0.98875,1.0,1.0,1.0,0.9999999999999993,0.9999999999999996,0.9999999999999996,4.980047315433115,1.0
0.99,0.9999999999999999,1.0,1.0,0.9999999999999992,0.9999999999999996,0.9999999999999996,4.984229402628955,1.0
0.99125,1.0,1.0,1.0,0.9999999999999992,0.9999999999999996,0.9999999999999994,4.987921910910359,1.0
0.9925,0.9999999999999996,1.0,1.0,0.9999999999999992,0.9999999999999996,0.9999999999999993,4.991123929206159,1.0
0.99375,0.9999999999999996,1.0,1.0,0.9999999999999991,0.9999999999999996,0.9999999999999993,4.993834667466256,1.0
0.995,1.0,1.0,1.0,0.999999999999999,0.9999999999999996,0.9999999999999993,4.996053456856544,1.0
0.99625,1.0,0.9999999999999996,1.0,0.9999999999999988,0.9999999999999996,0.9999999999999989,4.997779749923939,1.0
0.9975,0.9999999999999996,1.0,1.0,0.9999999999999987,0.9999999999999996,0.9999999999999989,4.999013120731464,1.0
0.99875,1.0,1.0,1.0,0.9999999999999982,0.9999999999999989,0.9999999999999983,4.999753264963321,1.0


==> Graphics/rep_entro.csv <==
D,CL,rep_entro
0.0,-0.21965356265451252,-0.31275151471136836
0.013333333333333334,-0.21965356265451252,-0.3127184273276168
0.02666666666666667,-0.21965356265451252,-0.3126192294274776
0.04,-0.21965356265451252,-0.3124541135286035
0.05333333333333334,-0.21965356265451252,-0.31222339970998625
0.06666666666666667,-0.21965356265451252,-0.31192753444283133
0.08,-0.21965356265451252,-0.3115670889667009
0.09333333333333334,-0.21965356265451252,-0.3111427572236116
0.10666666666666667,-0.21965356265451252,-0.3106553533659999
0.12,-0.21965356265451252,-0.31010580885750383
0.13333333333333333,-0.21965356265451252,-0.3094951691882049
0.14666666666666667,-0.21965356265451252,-0.3088245902283622
0.16,-0.21965356265451252,-0.30809533424668933
0.17333333333333334,-0.21965356265451252,-0.3073087656208843
0.18666666666666668,-0.21965356265451252,-0.30646634626938846
0.2,-0.21965356265451252,-0.30556963083425104
0.21333333333333335,-0.21965356265451252,-0.30462026164549644
0.22666666666666666,-0.21965356265451252,-0.3036199634975588
0.24,-0.21965356265451252,-0.3025705382681888
0.25333333333333335,-0.21965356265451252,-0.3014738594097636
0.26666666666666666,-0.21965356265451252,-0.30033186634218767
0.28,-0.21965356265451252,-0.2991465587755848
0.29333333333333333,-0.21965356265451252,-0.2979199909897875
0.30666666666666664,-0.21965356265451252,-0.29665426609626344
0.32,-0.21965356265451252,-0.2953515303066218
0.3333333333333333,-0.21965356265451252,-0.29401396723023415
0.3466666666666667,-0.21965356265451252,-0.2926437922218375
0.36,-0.21965356265451252,-0.29124324679827224
0.37333333333333335,-0.21965356265451252,-0.2898145931417883
0.38666666666666666,-0.21965356265451252,-0.28836010870563455
0.4,-0.21965356265451252,-0.28688208093597406
0.41333333333333333,-0.21965356265451252,-0.28538280212253647
0.4266666666666667,-0.21965356265451252,-0.28386456438885305
0.44,-0.21965356265451252,-0.28232965483143907
0.4533333333333333,-0.21965356265451252,-0.28078035081588076
0.4666666666666667,-0.21965356265451252,-0.27921891543648025
0.48,-0.21965356265451252,-0.2776475931448925
0.49333333333333335,-0.21965356265451252,-0.2760686055520774
0.5066666666666667,-0.21965356265451252,-0.2744841474068658
0.52,-0.21965356265451252,-0.27289638275351746
0.5333333333333333,-0.21965356265451252,-0.2713074412698207
0.5466666666666666,-0.21965356265451252,-0.26971941478653527
0.56,-0.21965356265451252,-0.26813435398833546
0.5733333333333334,-0.21965356265451252,-0.2665542652958239
0.5866666666666667,-0.21965356265451252,-0.26498110792769125
0.6,-0.21965356265451252,-0.26341679114166483
0.6133333333333333,-0.21965356265451252,-0.2618631716525165
0.6266666666666667,-0.21965356265451252,-0.26032205122509156
0.64,-0.21965356265451252,-0.25879517444006006
0.6533333333333333,-0.21965356265451252,-0.2572842266298765
0.6666666666666666,-0.21965356265451252,-0.25579083198226626
0.68,-0.21965356265451252,-0.2543165518084145
0.6933333333333334,-0.21965356265451252,-0.25286288297293597
0.7066666666666667,-0.21965356265451252,-0.25143125648262415
0.72,-0.21965356265451252,-0.25002303623091765
0.7333333333333333,-0.21965356265451252,-0.24863951789500724
0.7466666666666667,-0.21965356265451252,-0.24728192798246318
0.76,-0.21965356265451252,-0.24595142302427844
0.7733333333333333,-0.21965356265451252,-0.24464908891122014
0.7866666666666666,-0.21965356265451252,-0.24337594037039698
0.8,-0.21965356265451252,-0.24213292057897015
0.8133333333333334,-0.21965356265451252,-0.24092090091196056
0.8266666666666667,-0.21965356265451252,-0.23974068082112598
0.84,-0.21965356265451252,-0.23859298784191585
0.8533333333333334,-0.21965356265451252,-0.2374784777255279
0.8666666666666667,-0.21965356265451252,-0.2363977346931233
0.88,-0.21965356265451252,-0.23535127180926899
0.8933333333333333,-0.21965356265451252,-0.23433953147170278
0.9066666666666666,-0.21965356265451252,-0.23336288601451982
0.92,-0.21965356265451252,-0.23242163842189434
0.9333333333333333,-0.21965356265451252,-0.23151602314944847
0.9466666666666667,-0.21965356265451252,-0.2306462070503786
0.96,-0.21965356265451252,-0.229812290403439
0.9733333333333334,-0.21965356265451252,-0.22901430803986605
0.9866666666666667,-0.21965356265451252,-0.22825223056630592
1.0,-0.21965356265451252,-0.2275259656807758
1.0133333333333334,-0.21965356265451252,-0.2268353595786568
1.0266666666666666,-0.21965356265451252,-0.2261801984456713
1.04,-0.21965356265451252,-0.22556021003474988
1.0533333333333332,-0.21965356265451252,-0.22497506532363842
1.0666666666666667,-0.21965356265451252,-0.22442438025003228
1.08,-0.21965356265451252,-0.22390771752096042
1.0933333333333333,-0.21965356265451252,-0.22342458849306582
1.1066666666666667,-0.21965356265451252,-0.2229744551203543
1.12,-0.21965356265451252,-0.22255673196589668
1.1333333333333333,-0.21965356265451252,-0.22217078827388548
1.1466666666666667,-0.21965356265451252,-0.22181595009835342
1.16,-0.21965356265451252,-0.22149150248476668
1.1733333333333333,-0.21965356265451252,-0.2211966917006091
1.1866666666666668,-0.21965356265451252,-0.2209307275109723
1.2,-0.21965356265451252,-0.22069278549506577
1.2133333333333334,-0.21965356265451252,-0.22048200939945872
1.2266666666666666,-0.21965356265451252,-0.22029751352376295
1.24,-0.21965356265451252,-0.22013838513436507
1.2533333333333334,-0.21965356265451252,-0.22000368690171435
1.2666666666666666,-0.21965356265451252,-0.21989245935657953
1.28,-0.21965356265451252,-0.2198037233605887
1.2933333333333332,-0.21965356265451252,-0.21973648258628276
1.3066666666666666,-0.21965356265451252,-0.21968972600182332
1.32,-0.21965356265451252,-0.2196624303554258
1.3333333333333333,-0.21965356265451252,-0.21965356265451252


==> Graphics/sync_gain.csv <==
delta,MMSE_nc_2,MMSE_nc_4,MMSE_nc_8,MMSE_c_2,MMSE_c_4,MMSE_c_8,MMSE_p_2,MMSE_p_4,MMSE_p_8
0.0,1.9466921375572523,1.9590647508818047,1.9675736967459916,1.640417855519187,1.6665506875899259,1.689456910577753,11.40482932875925,3.9834280865311125,2.169607751274379
0.005,1.9089736281374976,1.8866725085943703,1.8344116684498382,1.6361048010206287,1.6586516684106591,1.6751413145345522,11.291131415530376,3.9442852657005396,2.148877887921895
0.01,1.814903197086084,1.731756151883017,1.6112363766025706,1.624016092085323,1.6377737250317455,1.6408931125312378,10.975348137002628,3.8409066575813493,2.098657480721886
0.015,1.7012477681391385,1.580447877085145,1.4452400206452731,1.606210749884739,1.6096809972736004,1.6003934079041673,10.518064644728108,3.7020392358505894,2.0381187565917296
0.02,1.5940734961861076,1.4625442852908683,1.3380164800043792,1.5849912936876962,1.5792026345926429,1.5610427012295403,9.985437392841472,3.5517848663746943,1.9780909509414015
0.025,1.5033652441990715,1.3760304760243582,1.26766776459749,1.562238755798876,1.5491142955371662,1.5252599276495284,9.429456288890265,3.4039880178168933,1.9224659588633597
0.03,1.429866364814488,1.3125700625524876,1.2193319166031635,1.5392325421287734,1.520679018786941,1.493389113293777,8.883434614151472,3.2649171143374174,1.8720847495163189
0.035,1.3710372911024051,1.2651129486356296,1.1845655110646052,1.5167409916123924,1.4943346733468332,1.4651046387905653,8.365559338221237,3.136701198659285,1.8267112255537574
0.04,1.3238301665608458,1.228761023966647,1.1585604495226691,1.495177410690834,1.4701274992227997,1.4399275470090083,7.884032783025712,3.019505889968427,1.7857998269885362
0.045,1.2856025232533566,1.2002548459143927,1.1384688770713083,1.4747327312838778,1.4479366960647886,1.4173944335813524,7.441191210612728,2.912663575547698,1.7487686278072745
0.05,1.2542846888042904,1.1774212418262375,1.1225267080196764,1.4554671911988952,1.4275817458138846,1.3971036332892155,7.036213551227939,2.8152140857427934,1.71508774627195
0.055,1.228313649641557,1.1587861161480386,1.1095943474947527,1.4373680921044738,1.408871179123838,1.3787202102582885,6.666739745861629,2.7261500807604278,1.6843007040573164
0.06,1.2065208611349902,1.1433273460937041,1.098907694868635,1.4203844822813365,1.391623353921259,1.3619684730571087,6.329783015774284,2.6445210348151313,1.6560224757418363
0.065,1.1880309879238489,1.130319991467286,1.0899375113675116,1.4044473803804876,1.3756741550956313,1.3466219382804145,6.022220225021876,2.5694711168552167,1.6299304840301065
0.07,1.1721833102011594,1.1192386536451884,1.082306738000367,1.389481284801809,1.3608787373117024,1.3324939630504136,5.741040788112847,2.500247018633136,1.6057544773078087
0.075,1.1584739816158582,1.1096948503282589,1.0757400507157868,1.3754105341878315,1.3471106894756977,1.319429886381734,5.483461304758753,2.4361928513295914,1.5832673038212035
0.08,1.1465144468697273,1.1013960353453813,1.0700320388718119,1.3621626618454417,1.3342602113939541,1.307300706297504,5.24696749523132,2.37674016898231,1.5622771105930597
0.085,1.136001626574641,1.094118220420976,1.065026523094006,1.3496700134696622,1.3222320371861056,1.2959980772210427,5.029318143581835,2.321396831581811,1.5426209542867682
0.09,1.1266964674166227,1.087687310731757,1.0606027496991055,1.3378703754969399,1.31094342936999,1.285430372629,4.828530338389067,2.2697363349228725,1.52415963896208
0.095,1.1184083976609425,1.081966134754465,1.0566659527949753,1.3267070527254499,1.300322371389564,1.2755195842866096,4.642856567246083,2.221388238779304,1.5067735641283007
0.1,1.1109839575193772,1.076845268303569,1.0531407626814686,1.3161286518401658,1.2903059943287385,1.2661988713422285,4.470759310883692,2.1760298591710474,1.4903593847311476
0.105,1.1042983984198464,1.0722364340617851,1.0499665126105713,1.3060887201071536,1.2808392322440112,1.2574106128015934,4.310886039925817,2.133379182753835,1.4748273167493775
0.11,1.0982494109828653,1.0680676801842344,1.0470938385104571,1.2965453250517451,1.271873683835849,1.2491048504995357,4.162045998846368,2.09318887863057,1.4600989543507898
0.115,1.0927523936559085,1.0642798080885383,1.0444821762691225,1.2874606234077548,1.2633666531810896,1.2412380361787134,4.023189333866332,2.0552412595091525,1.4461054925722585
0.12,1.087736847457747,1.0608236908293762,1.0420978929885183,1.2788004454594695,1.2552803425952683,1.2337720166330863,3.8933886822877075,2.0193440476543847,1.4327862723416651
0.125,1.0831436020704706,1.0576582354594672,1.0399128731766134,1.270533907874464,1.2475811732508095,1.226673206319985,3.7718231190580838,1.9853268155585748,1.4200875827556614
0.13,1.0789226617352394,1.054748817237278,1.037903436175196,1.2626330605593774,1.2402392124316823,1.21991190852122,3.6577642551920384,1.9530379890159524,1.4079616696501285
0.135,1.0750315176772012,1.0520660638197195,1.0360494979952928,1.255072568767545,1.233227689556962,1.2134617549618816,3.5505642470210437,1.9223423178026884,1.3963659104517925
0.14,1.0714338149412908,1.0495849020314216,1.034333915723662,1.2478294293316912,1.2265225860595168,1.207299240487886,3.4496454739767786,1.8931187349726466,1.3852621237764757
0.145,1.068098290854794,1.0472838037405072,1.0327419698676628,1.2408827186953082,1.2201022867642743,1.2014033344978226,3.354491658248292,1.8652585394179615,1.374615988807543
0.15,1.0649979234333176,1.045144184220783,1.031260952020632,1.234213369894984,1.213947282568481,1.1957551547222858,3.264640222501967,1.8386638478192678,1.3643965545905548
0.155,1.0621092433638502,1.043149918386579,1.0298798337338015,1.227803975514128,1.2080399160192037,1.1903376919424036,3.1796757066808548,1.8132462716271047,1.354575823358804
0.16,1.059411774416817,1.0412869489401346,1.0285889985751064,1.2216386137122761,1.202364162859839,1.1851355765594354,3.0992240890041356,1.7889257825426264,1.3451283951201787
0.165,1.056887575426843,1.0395429667763931,1.027380023773813,1.2157026946290497,1.196905443827522,1.1801348797332274,3.0229478783905157,1.765629736373079,1.336031163187466
0.17,1.0545208631561924,1.0379071486305618,1.0262455010883298,1.2099828247062876,1.1916504619730457,1.1753229432211645,2.9505418651420943,1.743292030372675,1.3272630522726632
0.175,1.052297699991935,1.0363699404022175,1.0251788889324407,1.2044666867300284,1.1865870615838672,1.1706882331626396,2.8817294337786876,1.7218523734548998,1.3188047923063153
0.18,1.0502057339374378,1.034922877175425,1.0241743895875746,1.1991429336459534,1.1817041054524964,1.1662202139358016,2.816259356549879,1.7012556521567563,1.3106387223730915
0.185,1.0482339810348882,1.0335584329097969,1.0232268466806558,1.1940010944371662,1.1769913677746375,1.1619092389154964,2.753902998611256,1.681451378095849,1.3027486201421712
0.19,1.0463726424106266,1.0322698942682167,1.0223316591353733,1.1890314905670925,1.1724394404063918,1.1577464555234742,2.6944518764004495,1.6623932050074373,1.2951195529672437
0.195,1.044612949724057,1.0310512541921972,1.0214847085930865,1.1842251616813262,1.1680396505759383,1.153723722414342,2.637715519651056,1.644038505377717,1.2877377474761238
0.2,1.0429470340375637,1.029897121722003,1.0206822979086232,1.179573799431007,1.1637839884471703,1.1498335370066517,2.5835195949825787,1.6263479982801308,1.2805904749952022
0.205,1.0413678140932794,1.0288026452491266,1.0199210987999972,1.1750696884281249,1.159665043182663,1.1460689718659094,2.5317042553179614,1.609285421336436,1.2736659505833945
0.21,1.0398689007455362,1.0277634469301298,1.0191981071021627,1.1707056534719786,1.1556759463607305,1.1424236186891061,2.4821226846952342,1.5928172408147456,1.2669532438029467
0.215,1.0384445149023318,1.0267755664181122,1.0185106043674033,1.1664750122978853,1.1518103217739204,1.1388915388395264,2.434639812516658,1.5769123947836134,1.2604421996452813
0.22,1.0370894168107587,1.0258354124072122,1.0178561247868845,1.1623715331961761,1.148062240780404,1.1354672195446611,2.3891311750537856,1.561542064997914,1.2541233682709334
0.225,1.0357988449070539,1.0249397207562212,1.0172324265928534,1.158389396933377,1.1444261825003577,1.1321455350057263,2.345481905213765,1.5466794738252578,1.2479879424227835
0.23,1.0345684627623868,1.024085518174662,1.0166374672493095,1.1545231624800285,1.1408969982507888,1.1289217117799986,2.303585834267545,1.5322997030530696,1.242027701538878
0.235,1.033394312906609,1.0232700906299048,1.0160693818584992,1.1507677361123125,1.137469879697607,1.1257912978911182,2.2633446915233093,1.5183795318636408,1.2362349617309905
0.24,1.0322727765162167,1.0224909557759563,1.0155264643074435,1.147118343508924,1.1341403302758821,1.1227501352011358,2.224667389865983,1.5048972916420995,1.2306025309126951
0.245,1.0312005381193121,1.0217458388202383,1.0150071507575147,1.143570504511601,1.1309041394903179,1.1197943346440766,2.1874693867308617,1.4918327356018288,1.2251236684598172
0.25,1.030174554606838,1.0210326513393089,1.0145100051445088,1.1401200102584224,1.127757359759902,1.1169202539764482,2.1516721114829527,1.4791669214832865,1.2197920488700538
0.255,1.029192027951703,1.0203494726322493,1.0140337064095848,1.1367629024342838,1.1246962855149287,1.1141244777471322,2.117202451371628,1.4668821058132424,1.214601728959734
0.26,1.0282503811302428,1.019694533264564,1.0135770372250417,1.1334954544136184,1.1217174342923746,1.1114037992290007,2.083992289255278,1.454961648408613,1.2095471181962991
0.265,1.0273472368174472,1.0190662005085909,1.0131388740150344,1.1303141540970862,1.1188175296079794,1.108755204088538,2.0519780871691915,1.4433899259779241,1.2046229518168405
0.27,1.0264803984914777,1.018462965430583,1.0127181781013253,1.127215688267172,1.1159934854111904,1.1061758555987018,2.021100510564718,1.4321522538182323,1.1998242664273508
0.275,1.025647833636552,1.0178834314114678,1.0123139878292058,1.1241969283078743,1.1132423919530374,1.1036630812250499,1.9913040886973028,1.4212348147299136,1.1951463778153895
0.28,1.0248476587781339,1.0173263039191807,1.0119254115496674,1.1212549171513475,1.1105615029176765,1.1012143604364295,1.9625369072014127,1.410624594379148,1.1905848607416458
0.285,1.0240781261221352,1.016790381376373,1.0115516213514983,1.1183868573298357,1.107948223686191,1.0988273136098152,1.9347503293746304,1.40030932243078,1.1861355305041323
0.29,1.0233376116016586,1.016274546989167,1.0111918474518182,1.1155901000247754,1.1054001006167273,1.096499691914685,1.907898743112425,1.3902774188546383,1.1817944260932418
0.295,1.0226246041617755,1.0157777614211085,1.0108453731660905,1.1128621350168417,1.1029148112385019,1.0942293680759756,1.8819393307990906,1.3805179448782317,1.1775577947771234
0.3,1.0219376961356885,1.0152990562121427,1.0105115303893004,1.1102005814511717,1.1004901552689328,1.092014327926492,1.856831859776644,1.371020558119489,1.1734220779752782
0.305,1.0212755745851056,1.0148375278557644,1.0101896955290142,1.107603179341175,1.0981240463733781,1.089852662669941,1.8325384912887974,1.3617754714861918,1.1693838982943778
0.31,1.0206370134942593,1.0143923324588786,1.009879285838769,1.1050677817424779,1.0958145045959007,1.0877425617847227,1.8090236060377316,1.35277341547501,1.165440047614353
0.315,1.0200208667212258,1.0139626809186175,1.0095797561068338,1.1025923475356902,1.093559649397328,1.0856823065064285,1.7862536447013817,1.3440056035436054,1.1615874761250935
0.32,1.019426061622399,1.0135478345587123,1.009290595661052,1.100174934763024,1.0913576932437365,1.0836702638338476,1.7641969619430324,1.3354637002647687,1.1578232822248873
0.325,1.0188515932764615,1.0131471011751796,1.0090113256553461,1.0978136944693964,1.0892069356945626,1.08170488100928,1.7428236926064267,1.327139792002837,1.1541447032012155
0.33,1.0182965192432476,1.0127598314472663,1.0087414966076702,1.095506865003634,1.0871057579448578,1.0797846804292233,1.7221056289315364,1.3190263598801129,1.1505491066228477
0.335,1.0177599548007077,1.0123854156749326,1.0084806861628253,1.093252766739799,1.0850526177809285,1.077908254946142,1.7020161077509082,1.3111162548252864,1.1470339823795663
0.34,1.017241068609954,1.0120232808087695,1.008228497056702,1.091049797182605,1.083046044912751,1.0760742635261191,1.6825299067367159,1.303402674517278,1.1435969353123452
0.345,1.0167390787642543,1.0116728877422663,1.0079845552612536,1.0888964264243752,1.0810846366502551,1.074281427230797,1.6636231488658215,1.2958791420569193,1.1402356783825698
0.35,1.016253249182944,1.011333728839826,1.007748508291879,1.086791192924135,1.0791670538938334,1.0725285254952277,1.6452732143561664,1.2885394862157045,1.1369480263340161
0.355,1.0157828863156968,1.0110053256769589,1.0075200236609756,1.084732699582207,1.0772920174123461,1.0708143926760711,1.6274586594040132,1.2813778231257695,1.1337318898058224
0.36,1.0153273361264807,1.0106872269717544,1.0072987874632375,1.082719610086184,1.0754583043844852,1.069137914847109,1.6101591411191643,1.27438853928856,1.1305852698587475
0.365,1.014885981329939,1.0103790066890395,1.0070845030798716,1.0807506455063833,1.0736647451816643,1.0674980268212806,1.5933553481153155,1.267566275791496,1.1275062528806081
0.37,1.014458238855923,1.0100802623006753,1.0068768899902873,1.0788245811208959,1.0719102203726696,1.065893709380444,1.5770289362661847,1.260905913632475,1.124493005840011
0.375,1.0140435575205362,1.009790613187227,1.0066756826810663,1.0769402434521367,1.0701936579321503,1.064323986695839,1.5611624691856227,1.2544025600615205,1.1215437718603536
0.38,1.0136414158843499,1.00950969916782,1.0064806296430817,1.0750965074984322,1.0685140306366727,1.0627879239238356,1.5457393630324638,1.2480515358573026,1.1186568660886684
0.385,1.0132513202804967,1.0092371791463826,1.006291492448604,1.0732922941456302,1.0668703536335542,1.061284624962962,1.530743835278815,1.2418483634638384,1.115830671836179
0.39,1.012872802997148,1.0089727298636932,1.0061080449010729,1.07152656774503,1.0652616821690124,1.0598132303594905,1.516160857114409,1.2357887559194598,1.1130636369695146
0.395,1.0125054206004702,1.008716044745745,1.0059300722509632,1.0697983338451238,1.0636871094633733,1.0583729153500097,1.5019761091901604,1.229868606516256,1.1103542705333953
0.4,1.0121487523855632,1.008466832839891,1.0057573704718383,1.0681066370657042,1.0621457647221428,1.0569628880304323,1.4881759404313002,1.2240839791336204,1.1077011395872909
0.405,1.0118023989441476,1.0082248178310904,1.0055897455912712,1.066450559103862,1.0606368112727391,1.0555823876418249,1.474747329674964,1.2184310991945873,1.105102866240044
0.41,1.0114659808388655,1.0079897371313336,1.005427013071849,1.064829216862278,1.059159444817536,1.054230682964278,1.4616778499092253,1.2129063451979627,1.1025581248678522
0.415,1.011139137375061,1.0077613410359936,1.0052689972379267,1.0632417606910052,1.0577128917946819,1.0529070708107875,1.4489556349103117,1.2075062407834058,1.1000656395022028
0.42,1.0108215254617865,1.0075393919414621,1.0051155307442372,1.0616873727346636,1.056296407838855,1.0516108746138064,1.436569348092734,1.2022274472901604,1.09762418137551
0.425,1.010512818554566,1.007323663618952,1.0049664540828118,1.0601652653776128,1.0549092763347874,1.0503414430977356,1.4245081534030875,1.197066756773487,1.0952325666131797
0.43,1.0102127056731556,1.007113940539841,1.0048216151250253,1.058674679780285,1.0535508070569561,1.0490981490311835,1.4127616881029748,1.1920210854458047,1.092889654061777
0.435,1.0099208904881716,1.006910017248353,1.00468086869586,1.0572148845003744,1.0522203348893961,1.0478803880533352,1.4013200372995562,1.1870874675122671,1.0905943432437943
0.44,1.0096370904710188,1.0067116977777624,1.0045440761777573,1.0557851741931048,1.0509172186200542,1.0466875775692257,1.390173710094328,1.1822630493729394,1.0883455724302775
0.445,1.0093610361020637,1.0065187951066525,1.004411105141673,1.0543848683852213,1.0496408398045693,1.0455191557091281,1.3793136172313796,1.177545084166019,1.0861423168232518
0.45,1.0090924701324495,1.006331130652068,1.0042818290031579,1.0530133103177814,1.048390601694746,1.0443745803476596,1.368731050136353,1.1729309266285144,1.0839835868405412
0.455,1.0088311468953624,1.0061485337966836,1.0041561267014896,1.051669865853183,1.0471659282273666,1.0432533281785379,1.3584176612460839,1.1684180282527121,1.08186842649612
0.46,1.008576831662929,1.0059708414473685,1.0040338824000532,1.050353922442224,1.0459662630693225,1.0421548938412508,1.3483654455371523,1.1640039327183986,1.079795911869682
0.465,1.0083293000452527,1.0057978976227409,1.0039149852063265,1.0490648881472942,1.044791068715346,1.0410787890961788,1.3385667231688394,1.159686271582394,1.077765149659582
0.47,1.0080883374284066,1.0056295530675257,1.0037993289099707,1.0478021907180877,1.0436398256349124,1.040024542044983,1.329014123162737,1.1554627602083185,1.0757752758137433
0.475,1.007853738448468,1.0054656648917102,1.003686811737658,1.046565276716499,1.042512031465126,1.0389916963933017,1.3197005680474059,1.151331193920829,1.073825454233527
0.48,1.0076253064989187,1.0053060962326572,1.003577336123379,1.0453536106875931,1.0414072002466532,1.0379798107530314,1.3106192594019828,1.1472894443697375,1.0719148755459318
0.485,1.0074028532689778,1.0051507159384963,1.0034708084930866,1.0441666743737785,1.040324861699972,1.036988457981653,1.301763664237853,1.143335456090498,1.0700427559398145
0.49,1.007186198310611,1.0049993982712422,1.0033671390626213,1.0430039659695072,1.0392645605394053,1.0360172245562687,1.293127502162056,1.1394672432485489,1.0682083360621577
0.495,1.0069751686321666,1.004852022628229,1.0032662416479596,1.0418649994140146,1.0382258558225896,1.035065709980167,1.2847047332704153,1.1356828865558843,1.0664108799706662
0.5,1.0067695983167415,1.0047084732805456,1.0031680334868955,1.0407493037197957,1.0372083203331994,1.034133526219902,1.276489546722313,1.1319805303491037,1.0646496741392593
0.505,1.0065693281635366,1.0045686391272808,1.0030724350713465,1.0396564223346605,1.0362115399948943,1.0332202971710085,1.268476349952528,1.12835837981891,1.0629240265132496
0.51,1.0063742053505995,1.0044324134644693,1.0029793699895357,1.0385859125353674,1.0352351133146074,1.032325658150612,1.2606597584789299,1.1248146983817797,1.0612332656112382
0.515,1.0061840831174815,1.0042996937677187,1.002888764777361,1.0375373448509715,1.034278650853411,1.0314492554153094,1.2530345862677734,1.1213478051851298,1.059576739670943
0.52,1.0059988204664405,1.004170381487583,1.0028005487783271,1.036510302514143,1.0333417747233309,1.0305907457028138,1.2455958366211408,1.117956072737951,1.0579538158363797
0.525,1.0058182818809427,1.0040443818568099,1.002714654011441,1.0355043809388347,1.032424118108579,1.0297497957959507,1.2383386935536052,1.11463792465941,1.0563638793839791
0.53,1.0056423370602938,1.0039216037086667,1.002631015046554,1.034519187222779,1.031525324809783,1.0289260821077024,1.2312585136275285,1.1113918335384245,1.054806332985397
0.535,1.0054708606693363,1.0038019593056002,1.0025495688866328,1.0335543396734026,1.0306450488098846,1.028119290286072,1.2243508182186162,1.1082163188976952,1.053280596004914
0.54,1.0053037321022122,1.0036853641775523,1.0024702548565187,1.0326094673558288,1.0297829538604681,1.027329114837627,1.21761128618523,1.105109945256141,1.0517861038294538
0.545,1.00514083525928,1.0035717369692876,1.00239301449774,1.0316842096617336,1.0289387130873586,1.0265552587686553,1.2110357469169375,1.1020713202840255,1.0503223072293983
0.55,1.0049820583363303,1.0034609992961578,1.0023177914689883,1.0307782158978918,1.0281120086144062,1.0257974332429403,1.2046201737393054,1.0990990930454987,1.0488886717484727
0.555,1.004827293625315,1.0033530756077509,1.002244531451899,1.0298911448933332,1.0273025312044441,1.0250553572552206,1.198360677653681,1.0961919523235946,1.0474846771211006
0.56,1.0046764373258572,1.0032478930589221,1.002173182061794,1.0290226646240852,1.0265099799164694,1.024328757319461,1.1922535013919735,1.0933486250230335,1.046109816715717
0.565,1.004529389366859,1.003145381387741,1.0021036927630786,1.0281724518545532,1.025734061778161,1.023617367171124,1.1862950137679404,1.0905678746465117,1.0447635970026379
0.57,1.0043860532375841,1.0030454727999163,1.0020360147890002,1.0273401917946434,1.024974491472896,1.0229209274826718,1.1804817043075913,1.0878484998403959,1.0434455370451567
0.575,1.0042463358276217,1.0029481018592985,1.0019701010655042,1.0265255777717885,1.0242309910404916,1.0222391855915876,1.1748101781425522,1.0851893330060376,1.0421551680126355
0.58,1.004110147275188,1.002853205384078,1.0019059061389328,1.025728310917086,1.0235032895909326,1.021571895240237,1.1692771511512496,1.0825892389731195,1.0408920327144187
0.585,1.0039774008232594,1.0027607223483357,1.0018433861073357,1.0249480998648168,1.022791123030399,1.0209188163269498,1.163879445333779,1.0800471137316976,1.0396556851534862
0.59,1.0038480126830616,1.0026705937886182,1.001782498555178,1.0241846604646396,1.0220942337989527,1.0202797146677196,1.158613984407201,1.0775618832198066,1.0384456900988126
0.595,1.0037219019044765,1.0025827627152302,1.0017232024912435,1.0234377155058119,1.0214123706192677,1.0196543617679745,1.1534777896088948,1.075132502163666,1.0372616226754687
0.6,1.0035989902529527,1.002497174027971,1.0016654582895437,1.022706994452825,1.020745288255843,1.0190425346038918,1.1484679756963716,1.072757952967728,1.0361030679715648
0.605,1.0034792020925398,1.0024137744360402,1.0016092276330608,1.021992233191871,1.0200927472841546,1.0184440154127679,1.1435817471326613,1.0704372446519672,1.0349696206611745
0.61,1.0033624642746841,1.0023325123818752,1.0015544734601594,1.0212931737875943,1.0194545138692481,1.0178585914919815,1.1388163944470757,1.068169411833958,1.0338608846424377
0.615,1.0032487060324555,1.0022533379686864,1.0015011599135135,1.020609564249625,1.0188303595532924,1.0172860550061187,1.1341692907618257,1.0659535137534522,1.0327764726900974
0.62,1.0031378588798894,1.0021762028914794,1.0014492522914116,1.0199411583084017,1.0182200610516505,1.0167262028018487,1.129637888475487,1.0637886333372761,1.0317160061217425
0.625,1.0030298565161544,1.0021010603713592,1.0013987170012992,1.0192877151998296,1.0176234000570492,1.0161788362301638,1.1252197160948925,1.0616738763025333,1.030679114477095
0.63,1.0029246347342688,1.002027865092931,1.001349521515441,1.0186489994583503,1.0170401630514416,1.0156437609756293,1.1209123752075811,1.0596083702961672,1.0296654352097132
0.635,1.002822131334114,1.0019565731446265,1.0013016343285823,1.018024780718012,1.016470141125202,1.0151207868922933,1.1167135375873198,1.057591264069097,1.0286746133905051
0.64,1.0027222860395002,1.0018871419617825,1.0012550249175023,1.017414833521164,1.01591312980329,1.014609727845941,1.1126209424257554,1.0556217266832237,1.0277063014225
0.645,1.002625040419066,1.0018195302723278,1.0012096637023553,1.016818937134408,1.0153689288780565,1.0141104015623856,1.1086323936836036,1.05369894674968,1.0267601587663395
0.65,1.002530337810793,1.0017536980449278,1.0011655220097069,1.016236875371477,1.01483734224838,1.013622629481517,1.1047457575551964,1.0518221316968428,1.025835851675997
0.655,1.0024381232499462,1.0016896064394545,1.001122572037172,1.0156684364227082,1.0143181777648307,1.0131462366168273,1.100958960040577,1.049990507066648,1.0249330529442404
0.66,1.00234834340025,1.0016272177596575,1.0010807868195717,1.0151134126908161,1.0138112470805896,1.0126810514201738,1.097269984619661,1.0482033158378812,1.0240514416574151
0.665,1.0022609464881262,1.0015664954079115,1.001040140196532,1.0145716006326775,1.0133163655078588,1.0122269056515234,1.0936768700233084,1.0464598177751698,1.0231907029590934
0.67,1.0021758822398323,1.0015074038419358,1.001000606781443,1.0140428006068527,1.012833351879511,1.0117836342534647,1.0901777080964286,1.0447592888024704,1.0223505278222287
0.675,1.0020931018213464,1.0014499085333746,1.0009621619317175,1.0135268167265963,1.012362028415743,1.0113510752302661,1.086770641748573,1.0431010203999136,1.0215306128294106
0.68,1.002012557780851,1.0013939759281492,1.000924781720278,1.013023456718107,1.0119022205955173,1.010929069531281,1.0834538629876458,1.0414843190229544,1.0207306599608845
0.685,1.0019342039936865,1.0013395734084767,1.000888442908208,1.0125325317837957,1.0114537570325735,1.0105174609385088,1.0802256110327109,1.0399085055427932,1.0199503763899886
0.69,1.0018579956096407,1.0012866692564824,1.0008531229185156,1.0120538564703516,1.0110164693558195,1.0101160959581326,1.077084170502013,1.0383729147071281,1.019189474285704
0.695,1.0017838890024584,1.0012352326193135,1.0008187998109501,1.011587248541404,1.0105901920939107,1.0097248237158574,1.0740278696726056,1.036876894620329,1.0184476706220031
0.7,1.0017118417214566,1.0011852334756859,1.0007854522578197,1.0111325288545854,1.010174762563842,1.0093434958559007,1.07105507880815,1.0354198062421855,1.017724686993733
0.705,1.001641812445136,1.001136642603784,1.0007530595207639,1.0106895212428189,1.0097700207633848,1.0089719664434678,1.0681642085516674,1.034001022904407,1.0170202494387466
0.71,1.0015737609366986,1.0010894315504526,1.0007216014284321,1.0102580523996514,1.0093758092672127,1.0086100918705823,1.065353708380192,1.0326199298441316,1.0163340882660474
0.715,1.0015076480013623,1.0010435726016127,1.0006910583550288,1.0098379517684724,1.0089919731265649,1.0082577307651264,1.0626220651184113,1.0312759237537144,1.015665937889697
0.72,1.001443435445398,1.0009990387538437,1.0006614111996788,1.0094290514354685,1.0086183597723088,1.0079147439029705,1.0599678015086382,1.0299684123461053,1.0150155366682665
0.725,1.0013810860367969,1.0009558036870723,1.0006326413665776,1.0090311860261596,1.0082548189212697,1.0075809941230651,1.0573894748344523,1.0286968139351984,1.0143826267496179
0.73,1.0013205634674898,1.0009138417383188,1.0006047307458927,1.0086441926053904,1.0079012024856935,1.0072563462453854,1.0548856755956628,1.0274605570305018,1.013766953920814
0.735,1.0012618323170488,1.0008731278764469,1.0005776616953752,1.008267910580638,1.00755736448574,1.0069406669916205,1.0524550262322456,1.0262590799456037,1.0131682674629692
0.74,1.0012048580177968,1.000833637677871,1.0005514170226537,1.007902181608521,1.0072231609648779,1.0066338249085027,1.0500961798951025,1.0250918304198453,1.0125863200108625
0.745,1.0011496068212598,1.0007953473031777,1.0005259799681787,1.0075468495043878,1.0068984499080869,1.0063356902936835,1.0478078192615872,1.0239582652527193,1.0120208674171403
0.75,1.0010960457659002,1.0007582334746157,1.0005013341887885,1.0072017601548813,1.0065830911627658,1.0060461351240688,1.0455886553938532,1.022857849950493,1.0114716686209593
0.755,1.0010441426460728,1.0007222734544206,1.0004774637418687,1.0068667614333746,1.0062769463622487,1.0057650329865204,1.0434374266382065,1.0217900583846007,1.010938485520908
0.76,1.0009938659821462,1.0006874450239291,1.0004543530700807,1.0065417031181803,1.0059798788518457,1.005492259010854,1.0413528975637212,1.0207543724613792,1.0104210828520763
0.765,1.0009451849917392,1.0006537264634559,1.0004319869866314,1.0062264368134433,1.0056917536173213,1.0052276898050487,1.0393338579384659,1.0197502818027262,1.0099192280671354
0.77,1.0008980695620215,1.0006210965328917,1.0004103506610664,1.0059208158726323,1.0054124372157367,1.0049712033926046,1.0373791217418284,1.0187772834373148,1.0094326912213059
0.775,1.000852490223034,1.0005895344529994,1.0003894296055602,1.0056246953245473,1.0051417977085777,1.0047226791519752,1.0354875262114482,1.0178348815019869,1.0089612448610925
0.78,1.0008084181219818,1.0005590198873706,1.0003692096616825,1.0053379318017706,1.0048797045971014,1.0044819977580206,1.0336579309233953,1.0169225869529868,1.0085046639166853
0.785,1.0007658249984621,1.0005295329250214,1.0003496769876272,1.0050603834714849,1.0046260287598399,1.0042490411254137,1.0318892169042788,1.0160399172867212,1.0080627255979122
0.79,1.000724683160585,1.0005010540635983,1.0003308180458772,1.0047919099685991,1.0043806423921924,1.0040236923539494,1.0301802857740676,1.0151863962697338,1.0076352092936565
0.795,1.0006849654619518,1.000473564193167,1.000312619591293,1.004532372331112,1.0041434189480571,1.0038058356757062,1.028530058918444,1.0143615536776143,1.0072218964746429
0.8,1.0006466452794578,1.000447044580568,1.0002950686596082,1.0042816329376603,1.0039142330834467,1.003595356404009,1.0269374766896244,1.013564925042576,1.0068225705995124
0.805,1.000609696491882,1.0004214768543076,1.0002781525563147,1.004039555447196,1.0036929606020348,1.0033921408841497,1.0254014976345804,1.012796051409449,1.006437017024106
0.81,1.0005740934592395,1.0003968429899726,1.0002618588459222,1.0038060047407396,1.0034794784025918,1.0031960764458234,1.0239210977497157,1.0120544790998551,1.0060650229138781
0.815,1.0005398110028623,1.0003731252961434,1.000246175341583,1.0035808468651635,1.0032736644282632,1.0030070513572424,1.0224952697610599,1.0113397594843438,1.0057063771593868
0.82,1.0005068243861828,1.0003503064007881,1.000231090095062,1.0033639489789625,1.0030753976176543,1.0028249547808903,1.0211230224291314,1.0106514487622837,1.005360870294781
0.825,1.000475109296199,1.0003283692381253,1.000216591387045,1.003155179299968,1.002884557857679,1.0026496767308812,1.0198033798776454,1.009989107749318,1.005028294419234
0.83,1.0004446418255868,1.0003072970359297,1.0002026677177724,1.00295440705497,1.0027010259381415,1.0024811080318985,1.0185353809453201,1.0093523016722021,1.004708443121275
0.835,1.0004153984554498,1.0002870733032772,1.000189307797986,1.0027615024312115,1.0025246835080222,1.0023191402796783,1.0173180785600433,1.0087405999708696,1.004401111405958
0.84,1.0003873560386733,1.0002676818187062,1.0001765005401781,1.002576336529723,1.002355413033428,1.0021636658030135,1.016150539134736,1.0081535761075382,1.00410609562483
0.845,1.0003604917838727,1.0002491066187837,1.0001642350501387,1.0023987813204642,1.0021930977571951,1.002014577627256,1.0150318419842828,1.0075908073827604,1.0038231934086546
0.85,1.0003347832399094,1.000231331987069,1.0001525006187832,1.0022287095992561,1.0020376216601041,1.0018717694392927,1.0139610787629447,1.0070518747582389,1.0035522036028546
0.855,1.0003102082809638,1.0002143424434549,1.000141286714259,1.0020659949464619,1.0018888694236978,1.0017351355539736,1.0129373529216765,1.006536362686315,1.003292926205635
0.86,1.000286745092142,1.000198122733883,1.00013058297432,1.0019105116874116,1.001746726394672,1.0016045708819807,1.011959779184861,1.0060438589460035,1.0030451623087628
0.865,1.0002643721556077,1.0001826578204176,1.0001203791989615,1.0017621348545374,1.001611078550829,1.0014799708991085,1.0110274830459467,1.0055739544854707,1.002808714040963
0.87,1.0002430682372199,1.0001679328716728,1.0001106653433103,1.0016207401512085,1.001481812468566,1.001361231616956,1.0101396002815857,1.005126243270859,1.0025833845139243
0.875,1.0002228123736654,1.0001539332535792,1.0001014315107601,1.0014862039172439,1.0013588152918964,1.0012482495550035,1.0092952764837837,1.0047003221413773,1.0023689777708695
0.88,1.0002035838600751,1.000140644520488,1.0000926679463507,1.0013584030960927,1.0012419747029822,1.0011409217140717,1.008493666609741,1.0042957906705734,1.0021652987376921
0.885,1.000185362238108,1.0001280524065992,1.0000843650303792,1.0012372152036646,1.0011311788941626,1.0010391455511451,1.0077339345489684,1.0039122510337024,1.001972153176625
0.89,1.0001681272844962,1.000116142817709,1.0000765132722462,1.001122518298803,1.0010263165414828,1.0009428189555576,1.0070152527073928,1.003549307881161,1.001789347642438
0.895,1.0001518590000409,1.0001049018232724,1.0000691033045228,1.0010141909553878,1.000927276779694,1.0008518402265245,1.0063368016080925,1.003206568217882,1.001616689441142
0.9,1.0001365375990472,1.0000943156487692,1.0000621258772397,1.0009121122360587,1.0008339491787341,1.000766108052021,1.0056977695084126,1.002883641288677,1.0014539865911989
0.905,1.000122143499192,1.0000843706683733,1.0000555718523958,1.0008161616675533,1.0007462237216707,1.0006855214889931,1.0050973520331754,1.0025801384694515,1.0013010477872126
0.91,1.000108657311816,1.0000750533979184,1.0000494321986733,1.0007262192176534,1.0006639907841053,1.000609979944905,1.0045347518237584,1.002295673164267,1.0011576823661106
0.915,1.0000960598326316,1.00006635048815,1.0000436979863674,1.0006421652737298,1.0005871411150344,1.0005393831606086,1.0040091782028002,1.0020298607082019,1.0010237002757967
0.92,1.0000843320328432,1.0000582487182723,1.000038360382518,1.0005638806228885,1.0005155658191587,1.00047363119454,1.0035198468543414,1.0017823182759829,1.0008989120462755
0.925,1.0000734550506691,1.0000507349897694,1.0000334106462463,1.0004912464337048,1.000449156340643,1.0004126244082339,1.0030659795192065,1.001552664796358,1.0007831287632432
0.93,1.000063410183263,1.0000437963205113,1.0000288401242878,1.0004241442395525,1.0003878044483168,1.000356263453156,1.0026468037054603,1.001340520872178,1.0006761620441407
0.935,1.0000541788790296,1.0000374198391329,1.0000246402467263,1.000362455923514,1.0003314022223204,1.000304449258851,1.0022615524137712,1.0011455087061711,1.000577824016668
0.94,1.0000457427303262,1.0000315927796857,1.0000208025229196,1.000306063704881,1.0002798420421886,1.000257083022402,1.0019094638775554,1.0009672520323918,1.000487927299754
0.945,1.0000380834665503,1.0000263024765603,1.0000173185376184,1.0002548501272335,1.0002330165763733,1.0002140661992056,1.0015897813177466,1.0008053760533138,1.0004062849869888
0.95,1.0000311829476072,1.0000215363596754,1.0000141799472766,1.0002086980481015,1.000190818773202,1.0001753004950538,1.0013017527120964,1.000659507382564,1.000332710632506
0.955,1.0000250231577528,1.0000172819499318,1.0000113784765494,1.0001674906302052,1.000153141853273,1.0001406878595256,1.0010446305788763,1.0005292739932778,1.0002670182393187
0.96,1.0000195861998091,1.0000135268549284,1.0000089059149777,1.0001311113342748,1.0001198793032784,1.000110130480688,1.000817671774897,1.0004143051720527,1.0002090222501137
0.965,1.0000148542897525,1.0000102587649407,1.00000675411386,1.0000994439134419,1.0000909248712682,1.0000835307811016,1.0006201373077186,1.0003142314785092,1.0001585375404882
0.97,1.0000108097516645,1.0000074654491555,1.000004914983306,1.000072372409209,1.000066172563334,1.0000607914151307,1.0004512921620152,1.00022868471042,1.000115379414644
0.975,1.0000074350130497,1.0000051347521666,1.000003380489474,1.0000497811489888,1.0000455166417273,1.0000418152675568,1.0003104051399683,1.0001572978744138,1.0000793636035163
0.98,1.000004712600516,1.0000032545907211,1.0000021426519907,1.0000315547452092,1.0000288516243998,1.0000265054534903,1.0001967487156218,1.000099705162225,1.0000503062653543
0.985,1.0000026251358094,1.0000018129507253,1.0000011935415491,1.0000175780959892,1.000016072285967,1.000014765319582,1.0001095989031428,1.0000555419324937,1.0000280239887325
0.99,1.0000011553322123,1.0000007978844996,1.0000005252776876,1.0000077363873696,1.0000070736600861,1.0000064984465253,1.0000482351388869,1.0000244446980706,1.000012333797993
0.995,1.0000002859912915,1.0000001975082844,1.000000130026746,1.0000019150971047,1.0000017510432526,1.0000016086528505,1.00001194017722,1.0000060511188371,1.0000030531611164
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> Graphics/wiener.csv <==
SNR,MMSE_nc,MMSE_nc_WSS,MMSE_c,MMSE_c_WSS,MMSE_p,MMSE_p_WSS
0.0,1.0,1.0,1.0,1.0,20.0,20.0
0.02,0.9277777777777784,0.9455906356174449,0.9639370402300075,0.973191159686005,51.37367040277797,51.383179644403484
0.04,0.8637931034482764,0.8957655018652931,0.9294802820531866,0.9466860984888618,26.11455411399325,26.132533189152333
0.06,0.808064516129032,0.8513919854435189,0.898090009900747,0.9221788738849847,17.688645539451194,17.7142299865933
0.08,0.7590909090909093,0.8115884028995941,0.8693343752233625,0.8994193645718565,13.46813939877613,13.500593544843799
0.1,0.715714285714286,0.7756572977859886,0.8428629527361383,0.8782005476552527,10.929620257575525,10.968311228934715
0.12,0.6770270270270272,0.7430391158230745,0.8183878582324492,0.8583492010970658,9.232322170059804,9.276700809820738
0.14,0.6423076923076924,0.7132793047626381,0.7956699873285159,0.839718980918536,8.015994677129768,8.065580925426561
0.16,0.6109756097560974,0.6860044826856523,0.7745088036246554,0.8221851806001358,7.100520102629057,7.154891549363148
0.18,0.5825581395348832,0.6609048694114986,0.7547346380652951,0.8056407050010047,6.385822251403237,6.444605033224074
0.2,0.5566666666666665,0.6377211298612864,0.7362027977899039,0.789992936173039,5.811840765638354,5.874702235893285
0.22,0.5329787234042549,0.6162343809475231,0.7187890004494789,0.7751612642231206,5.340341318192099,5.4069840808651755
0.24,0.5112244897959181,0.5962585034013607,0.7023857939467818,0.7610751209607326,4.945821995671202,5.015979003325678
0.26,0.4911764705882354,0.5776341575145457,0.6868997187229205,0.7476723984486922,4.610617159519309,4.6840476511539375
0.28,0.472641509433962,0.5602240752559774,0.6722490364832938,0.7348981655990449,4.322099749864672,4.398585858773514
0.3,0.4554545454545458,0.5439093201370209,0.6583618959041653,0.7227036179848471,4.071002642832979,4.150346543981055
0.32,0.4394736842105264,0.5285862890253906,0.6451748389470957,0.7110452119047019,3.85036943260836,3.932390928174497
0.34,0.42457627118644065,0.5141642886504726,0.6326315752026427,0.69988394531521,3.6548754509131283,3.7394099144818345
0.36,0.4106557377049181,0.5005635614860365,0.6206819690164731,0.6891847567983447,3.4803750427092326,3.5672716591445974
0.38,0.39761904761904776,0.48771366612429284,0.6092811969252488,0.6789160201181785,3.323591745308348,3.4127119960261822
0.4,0.38538461538461555,0.4755521395866779,0.598389042448432,0.6690491167418159,3.181901360807046,3.273117713976265
0.42,0.3738805970149254,0.4640233855834711,0.5879693024475066,0.6595580723724386,3.0531769634666834,3.146371736333827
0.44,0.36304347826086975,0.45307774514838,0.5779892847093843,0.650419246366421,2.935676140932234,3.030740507495651
0.46,0.35281690140845073,0.44267071546414893,0.5684193805855766,0.6416110650960309,2.8279576202292094,2.9247907422752917
0.48,0.3431506849315068,0.43276228986033594,0.5592326997462245,0.633113792030285,2.7288187119539957,2.827326975291549
0.5,0.33400000000000013,0.423316397477041,0.5504047566227234,0.6249093286535395,2.6372477468734035,2.7373440876781334
0.52,0.3253246753246753,0.41430042536262973,0.5419132000862759,0.6169810414092238,2.5523874712544754,2.653990779925156
0.54,0.31708860759493657,0.4056848091118384,0.5337375794694529,0.6093136107081825,2.4735065620324006,2.576541153987491
0.56,0.30925925925925923,0.3974426807760142,0.5258591412785028,0.6018928987252055,2.3999772337212053,2.504372378224506
0.58,0.30180722891566275,0.38954956485540626,0.5182606519371785,0.5947058332598095,2.3312574681856293,2.4369469676557434
0.6,0.2947058823529411,0.38198311483858394,0.5109262427022334,0.5877403053859996,2.266876789879492,2.3737986032680154
0.62,0.28793103448275864,0.3747228840800512,0.5038412735378853,0.5809850789820105,2.206424787016594,2.3145206917793
0.64,0.28146067415730347,0.3677501258753247,0.4969922132631514,0.5744297105315331,2.149541778878801,2.2587570668482404
0.66,0.2752747252747253,0.36104761845781486,0.4903665337166465,0.5680644778356484,2.095911174751554,2.206194377877045
0.68,0.2693548387096774,0.3545995113459458,0.4839526160373625,0.5618803164798308,2.0452531768225035,2.156555819296974
0.7,0.26368421052631597,0.3483911900447758,0.477739667452073,0.5558687630709754,1.9973195587640138,2.1095959325249876
0.72,0.25824742268041234,0.34240915657946364,0.4717176472022408,0.5500219044018752,1.9518893112709896,2.065096272259802
0.74,0.25303030303030305,0.33664092372828974,0.46587720044490594,0.5443323318200155,1.9087649909003903,2.0228617738015195
0.76,0.24801980198019813,0.3310749211464015,0.46020959913059384,0.5387931001780604,1.8677696429660189,1.9827176924369248
0.78,0.24320388349514577,0.3257004118405458,0.45470668900261463,0.533397690828308,1.8287441957157002,1.9445070123648198
0.8,0.23857142857142863,0.32050741767977386,0.449360841981219,0.528139978195322,1.7915452435403578,1.908088243123394
0.82,0.2341121495327102,0.31548665281546046,0.4441649132966136,0.5230141995221397,1.756043152986247,1.8733335374741313
0.84,0.229816513761468,0.3106294640424162,0.43911220282013863,0.5180149274376213,1.7221204379339308,1.8401270772642389
0.86,0.22567567567567567,0.3059277772665845,0.4341964201154133,0.5131370450371698,1.689670360267177,1.8083636837281118
0.88,0.2216814159292034,0.30137404935803874,0.42941165279313304,0.5083757232073575,1.6585957202799613,1.7779476165954338
0.9,0.2178260869565218,0.2969612247641641,0.4247523378061218,0.5037263999579683,1.628807807411857,1.748791532700204
0.92,0.21410256410256417,0.29268269633983723,0.42021323536668875,0.4991847615534265,1.6002254870050543,1.7208155798748612
0.94,0.21050420168067233,0.28853226992142605,0.4157894052073975,0.494746725260186,1.5727744029035722,1.693946606029652
0.96,0.20702479338842972,0.28450413223140497,0.4114761849401033,0.4904084235480207,1.5463862790698757,1.6681174666623277
0.98,0.2036585365853658,0.2805928217519203,0.4072691702972515,0.4861661896017126,1.5209983061336732,1.643266416774407
1.0,0.2004000000000001,0.2767932022500211,0.4031641970647424,0.48201654401582056,1.4965526010349743,1.6193365754102411
1.02,0.1972440944881889,0.273100438675609,0.3991573245376399,0.4779561825593465,1.4729957297749585,1.5962754528803083
1.04,0.19418604651162796,0.26950997518633446,0.39524482034914843,0.47398196490949096,1.4502782848198872,1.574034532256305
1.06,0.19122137404580145,0.2660175150824644,0.3914231465400039,0.4700909042645474,1.4283545099753798,1.552568897992929
1.08,0.18834586466165418,0.2626190024597815,0.38768894675006,0.46628015775552806,1.4071819666089642,1.5318369055876178
1.1,0.18555555555555556,0.2593106054103999,0.38403903442667464,0.46254701758452654,1.3867212359861822,1.5117998870732405
1.12,0.18284671532846725,0.2560887006204441,0.3804703819557686,0.4588889028252387,1.3669356532306973,1.4924218878806557
1.14,0.18021582733812944,0.25294985923022223,0.3769801106313631,0.4553033518276305,1.3477910690465937,1.4736694312329792
1.16,0.17765957446808517,0.24989083383715585,0.3735654813881439,0.45178801517455436,1.329255635871675,1.455511306761531
1.18,0.17517482517482524,0.24690854653458874,0.3702238862293412,0.448340649143272,1.3112996155804661,1.437918380481115
1.2,0.1727586206896552,0.24400007789091535,0.36695284028905795,0.44495910962943525,1.293895206238197,1.4208634236429236
1.22,0.17040816326530617,0.24116265678345405,0.36374997447425356,0.4416413464951527,1.277016385733369,1.4043209583079586
1.24,0.16812080536912744,0.2383936510103147,0.36061302863697825,0.4383853983064224,1.2606387703955813,1.3882671177614063
1.26,0.16589403973509925,0.2356905586113147,0.3575398452322651,0.4351893874284534,1.244739486944631,1.3726795201263822
1.28,0.16372549019607852,0.233050999835925,0.3545283634213443,0.4320515154503259,1.2292970563226955,1.3575371537400496
1.3,0.16161290322580635,0.23047270970237307,0.35157661358368236,0.4289700589130328,1.2142912881387824,1.3428202730314192
1.32,0.15955414012738856,0.22795353109749966,0.34868271220474756,0.4259433653172988,1.1997031846079313,1.3285103037924673
1.34,0.15754716981132072,0.22549140837183784,0.34584485710946566,0.4229698493896691,1.1855148530004,1.3145897568661038
1.36,0.15559006211180126,0.22308438138872946,0.3430613230140616,0.4200479895872597,1.1717094257313363,1.30104214938902
1.38,0.15368098159509203,0.22073057999017842,0.34033045737145623,0.4171763248232572,1.1582709873217063,1.2878519328270268
1.4,0.15181818181818182,0.2184282188456155,0.33765067648757924,0.41435345139680796,1.1451845075486935,1.2750044271273113
1.42,0.15000000000000002,0.21617559265286243,0.335020461887967,0.4115780201123122,1.1324357801801705,1.2624857603878878
1.44,0.14822485207100602,0.2139710716633794,0.3324383569157956,0.4088487335744073,1.1200113667547358,1.2502828135108823
1.46,0.14649122807017545,0.21181309750638846,0.32990296354413134,0.40616434364605947,1.1078985449274796,1.2383831693645373
1.48,0.14479768786127167,0.2097001792887253,0.32741293938662813,0.4035236490582109,1.0960852609532055,1.226775066029957
1.5,0.1431428571428571,0.2076308899493052,0.32496699489223746,0.4009254931603751,1.084560085924246,1.2154473537536734
1.52,0.14152542372881355,0.20560386284892518,0.3225638907106972,0.398368761802416,1.0733121754200612,1.2043894552668157
1.54,0.1399441340782123,0.20361778857778018,0.3202024352166396,0.3958523813385281,1.0623312322611984,1.1935913291667688
1.56,0.13839779005524863,0.2016714119645691,0.317881482181157,0.3933753167451353,1.051607472091526,1.1830434360882538
1.58,0.13688524590163934,0.19976352927242272,0.31559992858056446,0.39093656984507297,1.0411315915404205,1.1727367074182948
1.6,0.13540540540540535,0.1978929855681128,0.3133567125328974,0.3885351776310007,1.0308947387412644,1.1626625163339763
1.62,0.13395721925133697,0.19605867225211807,0.31115081135345035,0.38617021068153384,1.020888486004536,1.1528126509636265
1.64,0.13253968253968249,0.19425952473813138,0.30898123972131475,0.38384077166406916,1.0111048044633335,1.1431792894914252
1.66,0.13115183246073298,0.192494520271516,0.3068470479495159,0.38154599391872845,1.0015360405265923,1.1337549770426931
1.68,0.1297927461139896,0.19076267587705245,0.30474732035189855,0.3792850401182585,0.9921748939908448,1.124532604202544
1.7,0.12846153846153846,0.1890630464270819,0.3026811737004321,0.37705710099909695,0.9830143976753041,1.115505387034377
1.72,0.1271573604060914,0.18739472282184658,0.3006477557670825,0.3748613941591666,0.9740478984575343,1.1066668484770381
1.74,0.12587939698492462,0.18575683027446224,0.29864624394482836,0.37269716291827254,0.9652690395981784,1.0980108010105705
1.76,0.12462686567164179,0.1841485266935364,0.2966758439427922,0.370563675237271,0.9566717442532734,1.0895313304904197
1.78,0.12339901477832513,0.18256900115697816,0.2947357885508334,0.36846022269244977,0.9482502000817293,1.0812227810589123
1.8,0.12219512195121957,0.18101747247102745,0.2928253364692704,0.36638611950180283,0.9399988448637099,1.0730797410508925
1.82,0.12101449275362322,0.17949318780897866,0.2909437711997201,0.3643407016001164,0.9319123530529887,1.0650970298176567
1.84,0.11985645933014351,0.17799542142447888,0.28909039999331565,0.36232332575998677,0.9239856231930001,1.0572696853998933
1.86,0.11872037914691945,0.17652347343465608,0.28726455285283337,0.36033336875609245,0.916213766132294,1.0495929529862542
1.88,0.11760563380281694,0.17507666866867433,0.2854655815854928,0.35837022657021617,0.9085920939805353,1.0420622740995527
1.9,0.11651162790697679,0.17365435557763048,0.28369285890341867,0.35643331363468084,0.9011161097510975,1.0346732764574247
1.92,0.11543778801843314,0.17225590520199552,0.2819457775689588,0.3545220621120208,0.8937814976407636,1.0274217644587145
1.94,0.11438356164383566,0.17088071019307102,0.2802237495822419,0.3526359212088435,0.8865841139010894,1.0203037102508132
1.96,0.1133484162895928,0.1695281838851781,0.27852620540852696,0.3507743565219779,0.8795199782596633,1.013315245336838
1.98,0.11233183856502246,0.16819775941552248,0.2768525932430686,0.34893684941512026,0.8725852658528443,1.006452652684817
2.0,0.11133333333333338,0.16688888888888892,0.2752023783113617,0.34712289642430677,0.865776299634599,0.9997123593040678


==> Graphics/wiener_high.csv <==
SNR,MMSE_nc_2,MMSE_c_2,MMSE_p_2,MMSE_nc_4,MMSE_c_4,MMSE_p_4
20.0,0.49850746268656715,2.656955758937597,14.122163159066567,0.24987531172069835,1.501487337540296,4.447210284211679
20.3,0.49867305612838303,2.6913972191109568,14.615004750901608,0.24991690992243268,1.5187495657877261,4.524020412588736
20.6,0.49882769619476325,2.7258497354838287,15.125212976379268,0.24995574411942914,1.5360145709830457,4.602169949414548
20.9,0.4989721012469594,2.7603125765104193,15.653394130528017,0.24999199718971868,1.5532821685833507,4.681681605919441
21.2,0.49910694332625666,2.7947850586506333,16.200175861966155,0.2500258400114738,1.5705521862594445,4.762578510518342
21.5,0.49923285103840637,2.8292665432710224,16.766207919062012,0.250057432237484,1.587824463093947,4.84488421485329
21.8,0.49935041227176064,2.863756433739168,17.352162922321842,0.2500869230213187,1.6050988488312266,4.9286226999967075
22.1,0.4994601767569141,2.898254172700329,17.95873716392525,0.2501144516979746,1.6223752031759007,5.013818382815774
22.4,0.49956265847555426,2.932759239525638,18.586651435361716,0.25014014842166704,1.6396533951368637,5.100496122498416
22.7,0.4996583379260608,2.9672711479217075,19.236651884154853,0.25016413476330185,1.6569333024139559,5.188681227241165
23.0,0.49974766425320616,3.001789443692008,19.909510900693213,0.250186524270026,1.6742148108245982,5.278399461099903
23.3,0.49983105724908944,3.036313702640864,20.606028036226018,0.25020742298914306,1.69149781376781,5.369677051003875
23.6,0.4999089092322112,3.0708435286114293,21.327030953114075,0.2502269299585513,1.7087822117232776,5.462540693933737
23.9,0.49998158681133936,3.105378551649442,22.07337640846871,0.25024513766574685,1.7260679117831808,5.557017564264851
24.2,0.5000494325405599,3.1399184262850346,22.845951272348312,0.250262132477329,1.7433548272147137,5.6531353212764355
24.5,0.5001127664716458,3.1744628299252784,23.645673581724367,0.2502779950408229,1.7606428770512963,5.750922116827781
24.8,0.5001718876096085,3.209011461350603,24.473493631469577,0.25029280066054616,1.777931985710639,5.850406603202693
25.1,0.5002270752770256,3.2435640393085636,25.330395103667474,0.2503066196491431,1.7952220826379337,5.951617941123427
25.4,0.5002785903924836,3.278120301198862,26.217396236584698,0.2503195176563086,1.8125131019725114,6.05458580793556
25.7,0.5003266766682067,3.3126800018438587,27.13555103469681,0.25033155597614304,1.8298049822364741,6.159340405964618
26.0,0.5003715617316866,3.3472429123391683,28.085950521207376,0.25034279183449176,1.847097666043867,6.265912471047209
26.3,0.500413458175885,3.381808818979229,29.069724034546816,0.25035327865754053,1.864391099829019,6.374333281236823
26.6,0.5004525645423434,3.4163775222530908,30.08804057039557,0.2503630663228619,1.8816852335928496,6.484634665687178
26.9,0.5004890662412815,3.4509488359059057,31.142110170823717,0.2503722013940311,1.8989800206659346,6.596849013714274
27.2,0.5005231364125668,3.485522586061913,32.233185362201084,0.25038072733987987,1.9162754174872383,6.711009284039011
27.5,0.5005549367312084,3.520098610404966,33.36256264358597,0.25038868473935644,1.93357138339749,6.8271490142130995
27.8,0.500584618160818,3.554676757412878,34.53158402735931,0.2503961114729327,1.9508678804462494,6.94530233022884
28.1,0.5006123216582904,3.5892568856421185,35.74163863393992,0.2504030429014337,1.9681648732117492,7.065503956316941
28.4,0.5006381788327812,3.6238388630595892,36.994164342474704,0.2504095120330844,1.9854623286326674,7.187789224932464
28.7,0.50066231256182,3.6584225664184205,38.290649499458475,0.2504155496795652,2.0027602158510858,7.312194086932783
29.0,0.5006848375673422,3.693007880674932,39.63263468732929,0.2504211846017638,2.0200585060658316,7.438755121949679
29.3,0.5007058609541093,3.7275946984440713,41.02171455512493,0.25042644364591876,2.0373571723955815,7.567509548956739
29.6,0.5007254827129753,3.7621829194908125,42.45953971338625,0.2504313518707601,2.0546561897510367,7.698495237037051
29.9,0.5007437961912146,3.796772450255183,43.94781869555611,0.25043593266627245,2.071955534715596,7.831750716351427
30.2,0.5007608885320403,3.831363203408676,45.48831998820597,0.25044020786456417,2.0892551854339585,7.967315189311548
30.5,0.5007768410852921,3.8659550974400543,47.08287413249827,0.25044419784343175,2.106555121508133,8.105228541959491
30.8,0.5007917297911456,3.90054805626854,48.73337589939067,0.2504479216230642,2.1238553239003375,8.24553135555889
31.1,0.5008056255385938,3.935142008882669,50.44178654115748,0.250451396956315,2.1411557748423875,8.388264918397065
31.4,0.5008185945003351,3.9697368890030504,52.21013612191188,0.2504546404130288,2.1584564577510967,8.533471237805102
31.7,0.5008306984456115,4.004332634767525,54.040525929887906,0.2504576674587441,2.1757573571493047,8.681193052395193
32.0,0.5008419950324047,4.038929188437163,55.93513097436722,0.25046049252818936,2.1930584585921546,8.83147384452387
32.3,0.5008525380803422,4.07352649612182,57.896202570194234,0.2504631290938875,2.210359748598296,8.984357852976068
32.6,0.5008623778256039,4.1081245075239075,59.92607101296868,0.2504655897302369,2.2276612145856483,9.139890085884117
32.9,0.50087156115897,4.1427231756991425,62.02714834809037,0.2504678861733189,2.244962844811456,9.298116333874175
33.2,0.5008801318481233,4.177322456833239,64.20193123694206,0.2504700293766816,2.2622646283163195,9.459083183453105
33.5,0.5008881307452475,4.2119223100334615,66.45300392360899,0.25047202956352843,2.2795665548719737,9.62283803063252
33.8,0.5008955959808582,4.246522697133883,68.78304130569617,0.25047389627532235,2.296868614932528,9.789429094797757
34.1,0.5009025631448483,4.281123582513863,71.19481211284841,0.2504756384172387,2.3141707995889607,9.958905432824901
34.4,0.5009090654554464,4.315724932928324,73.69118219675403,0.2504772643005292,2.3314731005266633,10.13131695344836
34.7,0.5009151339170721,4.3503267173495015,76.27511793660084,0.2504787816821495,2.348775509985751,10.306714431882861
35.0,0.5009207974676317,4.384928906819138,78.94968976394338,0.25048019780166475,2.3660780207241396,10.485149524708293
35.3,0.5009260831160827,4.41953147431055,81.71807581122142,0.25048151941572344,2.3833806259829307,10.666674785013837
35.6,0.5009310160708542,4.454134394599852,84.5835656882868,0.25048275283031685,2.4006833194542296,10.85134367781554
35.9,0.5009356198597689,4.488737644145808,87.5495643913534,0.25048390393074593,2.417986095251028,11.039210595740006
36.2,0.5009399164418978,4.523341200977604,90.61959634909125,0.25048497820971904,2.4352889478791853,11.230330874988118
36.5,0.5009439263121466,4.557945044590159,93.79730961062154,0.2504859807935035,2.4525918722111237,11.42476081158275
36.8,0.5009476685987149,4.592549155846373,97.08648018040705,0.2504869164663709,2.469894863461493,11.62255767789698
37.1,0.5009511611541809,4.627153516885927,100.49101650520788,0.25048778969340707,2.487197917164217,11.823779739475713
37.4,0.5009544206405268,4.661758111040118,104.01496411838303,0.25048860464177697,2.5045010291512986,12.028486272152831
37.7,0.5009574626084512,4.69636292275236,107.66251044712456,0.2504893652006432,2.521804195532836,12.236737579469807
38.0,0.5009603015714171,4.73096793750408,111.43798978827627,0.25049007499963183,2.539107412678562,12.448595010392735
38.3,0.5009629510748427,4.765573141745405,115.34588845866021,0.2504907374262389,2.5564106772004562,12.664120977356172
38.6,0.5009654237605795,4.8001785228305796,119.39085012612811,0.2504913556418432,2.5737139859365827,12.883378974598322
38.9,0.5009677314272277,4.834784068957684,123.57768132746159,0.2504919325970118,2.5910173359360202,13.106433596839631
39.2,0.5009698850862234,4.86938976911231,127.91135717987197,0.25049247104527544,2.608320724444852,13.333350558276473
39.5,0.5009718950144267,4.9039956130150175,132.39702729290875,0.2504929735565492,2.6256241488928627,13.564196711910078
39.8,0.5009737708031368,4.93860159107228,137.0400218874999,0.2504934425291373,2.6429276068814023,13.799040069205034
40.1,0.5009755214036791,4.973207694330838,141.84585812986717,0.25049388020143976,2.660231096171889,14.037949820104325
40.4,0.5009771551702019,5.007813914434843,146.82024668728138,0.25049428866234613,2.6775346146751504,14.280996353388788
40.7,0.5009786798994476,5.0424202435860845,151.96909851415205,0.2504946698614568,2.6948381604415035,14.5282512773787
41.0,0.5009801028679689,5.077026674506757,157.29853187560133,0.25049502561821985,2.7121417316512644,14.779787441017762
41.3,0.5009814308667113,5.111633200404712,162.81487961796122,0.25049535763066644,2.729445326606299,15.035678955298733
41.6,0.5009826702336346,5.146239814941076,168.5246966936648,0.2504956674835087,2.746748943721783,15.296001215100008
41.9,0.5009838268836716,5.180846512200073,174.434767950602,0.25049595665568897,2.7640525815185937,15.560830921349526
42.2,0.5009849063371054,5.215453286660668,180.5521161942245,0.2504962265274467,2.781356238616459,15.830246103621665
42.5,0.5009859137458516,5.250060133170232,186.88401053264485,0.25049647838700556,2.798659913727149,16.10432614310606
42.8,0.500986853918051,5.284667046920205,193.43797501443026,0.2504967134364147,2.815963605648309,16.383151795982346
43.1,0.5009877313410304,5.31927402342267,200.22179756913957,0.25049693279770535,2.833267313258111,16.666805217182386
43.4,0.5009885502025481,5.3538810584895415,207.24353926166745,0.2504971375179553,2.850571035509289,16.955369984594597
43.7,0.5009893144109536,5.388488148211893,214.51154387074942,0.2504973285742569,2.867874771424731,17.24893112366536
44.0,0.5009900276138588,5.423095288942013,222.03444780419255,0.2504975068787135,2.885178520092377,17.54757513244459
44.3,0.5009906932154166,5.457702477275336,229.82119036083122,0.25049767328228123,2.9024822806610517,17.8513900070501
44.6,0.5009913143924725,5.49230971003481,237.88102435315463,0.2504978285793374,2.9197860523363817,18.16046526759098
44.9,0.5009918941100946,5.526916984255217,246.22352710237254,0.25049797351114245,2.937089834377211,18.474891984524497
45.2,0.500992435135152,5.561524297169381,254.8586118182647,0.25049810876958856,2.954393626091625,18.794762805489956
45.5,0.5009929400502628,5.596131646194513,263.79653937955084,0.2504982350001873,2.9716974268339507,19.120171982578693
45.8,0.500993411265289,5.63073902892073,273.0479305266737,0.2504983528055927,2.9890012360016063,19.45121540011673
46.1,0.500993851029633,5.665346443098558,282.623778481381,0.25049846274798865,3.0063050530323148,19.787990602872885
46.4,0.5009942614422541,5.699953886628858,292.53546201051074,0.2504985653524032,3.0236088774011844,20.13059682483567
46.7,0.5009946444621333,5.734561357552252,302.79475894683134,0.25049866110843266,3.0409127086184466,20.4791350184005
47.0,0.5009950019177558,5.769168854040731,313.41386018477766,0.25049875047328246,3.058216546227075,20.833707884172767
47.3,0.5009953355151292,5.803776374387957,324.4053841655597,0.2504988338734672,3.075520389800368,21.194419901125546
47.6,0.5009956468466605,5.838383917001253,335.78239187273186,0.2504989117070644,3.092824238940298,21.561377357468288
47.9,0.5009959373986776,5.8729914803945045,347.55840235113874,0.25049898434575657,3.1101280932751636,21.93468838190144
48.2,0.5009962085577921,5.907599063181026,359.74740877230363,0.2504990521359447,3.127431952458537,22.314462975471105
48.5,0.500996461618518,5.942206664066081,372.36389506067087,0.2504991154015125,3.1447358161663996,22.70081304404501
48.8,0.5009966977887558,5.976814281841946,385.42285310685736,0.25049917444448794,3.16203968409705,23.093852431199622
49.1,0.5009969181956647,6.011421915381389,398.9398005802738,0.25049922954673315,3.1793435559687024,23.49369695176673
49.4,0.5009971238915503,6.0460295636318335,412.9307993680304,0.2504992809710288,3.196647431518219,23.900464426016786
49.7,0.5009973158584186,6.080637225611682,427.4124746642485,0.250499328962967,3.2139513104999144,24.31427471431053
50.0,0.5009974950124019,6.1152449004043685,442.4020347201827,0.25049937375170805,3.2312551926848516,24.735249752430953

